Optimization of Geometric Constellation Shaping for Wiener Phase Noise Channels with Varying Channel Parameters

We present a novel method to investigate the effects of varying channel parameters on geometrically shaped constellations for communication systems employing the blind phase search algorithm. We show that introduced asymmetries significantly improve performance if adapted to changing channel parameters.

==> data/constellation_100000.00_14.txt <==
real	imag	label
-0.8116417527198792	-0.36199137568473816	0
-1.1085443496704102	-0.9876259565353394	1
-0.6030594110488892	-0.12676364183425903	2
0.20416851341724396	-1.315837025642395	3
-0.5471457242965698	-0.5714411735534668	4
-0.6063754558563232	-1.1466670036315918	5
-0.3644934296607971	-0.359834760427475	6
0.1719086617231369	-1.0015816688537598	7
-0.912585437297821	-0.4442618191242218	8
-1.2957710027694702	-0.5040849447250366	9
-0.5820747017860413	0.03592418134212494	A
-0.14629077911376953	-1.6410198211669922	B
-0.4789830446243286	-0.6865871548652649	C
-0.40674224495887756	-0.969602108001709	D
-0.20542803406715393	-0.570777177810669	E
-0.011961402371525764	-0.811189591884613	F
-0.07695399224758148	0.12986783683300018	10
0.9768828749656677	-0.6349437236785889	11
-0.29520341753959656	0.025279611349105835	12
0.708570659160614	-1.0235854387283325	13
0.09067939221858978	-0.09168920665979385	14
0.6478504538536072	-0.5162060260772705	15
-0.1414901614189148	-0.23026758432388306	16
0.4171718657016754	-0.7777734398841858	17
-0.0812670961022377	0.18399007618427277	18
1.4204368591308594	-0.888887345790863	19
-0.40010425448417664	0.17698675394058228	1A
1.02738618850708	-1.3999760150909424	1B
0.15591192245483398	-0.16256991028785706	1C
0.41731351613998413	-0.3848159909248352	1D
0.0014930982142686844	-0.39169788360595703	1E
0.22925543785095215	-0.5679705142974854	1F
0.3740306496620178	0.5721401572227478	20
0.6317340731620789	0.8282995223999023	21
-1.003286361694336	0.1432259976863861	22
0.28411462903022766	1.0729093551635742	23
0.6072342395782471	0.3098689317703247	24
0.8832579255104065	0.21497854590415955	25
-1.3167604207992554	0.2953132688999176	26
-0.17469686269760132	1.6084312200546265	27
0.34743326902389526	0.5028035044670105	28
1.0183168649673462	0.8148818612098694	29
-0.8100258111953735	0.2346794605255127	2A
0.49316227436065674	1.3784884214401245	2B
0.5283412933349609	0.3048802316188812	2C
1.0661743879318237	0.44258490204811096	2D
-0.9496824741363525	0.5813866257667542	2E
-1.1843926906585693	0.9451401233673096	2F
0.02014852873980999	0.4307267665863037	30
1.1193119287490845	-0.26117685437202454	31
-0.1814824938774109	0.6853281259536743	32
0.019834190607070923	0.9934843182563782	33
0.3543550968170166	0.08513186126947403	34
0.787264347076416	-0.17665590345859528	35
-0.3664514422416687	0.7799475193023682	36
-0.27904394268989563	1.1207083463668823	37
0.09962186962366104	0.3575824499130249	38
1.542292594909668	-0.03738157078623772	39
-0.44578948616981506	0.43202945590019226	3A
0.9865813255310059	1.500739574432373	3B
0.3449328541755676	0.047816336154937744	3C
0.5756435394287109	-0.1629602313041687	3D
-0.5951595306396484	0.7189429998397827	3E
-0.7698073387145996	1.109068512916565	3F


==> data/constellation_100000.00_15.txt <==
real	imag	label
-0.7827663421630859	-0.3204420804977417	0
-1.1196599006652832	-0.9875209331512451	1
-0.5856775641441345	-0.11613507568836212	2
0.21110603213310242	-1.3224471807479858	3
-0.5454626679420471	-0.5395408272743225	4
-0.6334101557731628	-1.1619676351547241	5
-0.36356744170188904	-0.3490651547908783	6
0.1796761453151703	-1.0093923807144165	7
-0.9285567402839661	-0.476777046918869	8
-1.2900900840759277	-0.48164644837379456	9
-0.5779812932014465	0.08017122000455856	A
-0.1608700156211853	-1.5979218482971191	B
-0.49970075488090515	-0.7022575736045837	C
-0.3950486183166504	-0.9837324619293213	D
-0.19429750740528107	-0.5892653465270996	E
-0.019092993810772896	-0.8121882081031799	F
-0.08120309561491013	0.11892786622047424	10
0.977971613407135	-0.6468406319618225	11
-0.2909703552722931	0.012917689979076385	12
0.6982728242874146	-1.0270613431930542	13
0.07762249559164047	-0.08363887667655945	14
0.6663280725479126	-0.5242519378662109	15
-0.14975115656852722	-0.2211463749408722	16
0.4236842393875122	-0.7901500463485718	17
-0.0882713794708252	0.22223329544067383	18
1.3992058038711548	-0.8769038915634155	19
-0.40287303924560547	0.21663245558738708	1A
1.0070202350616455	-1.3711320161819458	1B
0.17430400848388672	-0.20275811851024628	1C
0.42193466424942017	-0.3827228844165802	1D
0.01567535102367401	-0.41036123037338257	1E
0.23170481622219086	-0.5756434202194214	1F
0.38355958461761475	0.5897603034973145	20
0.6591448783874512	0.8194120526313782	21
-1.0096677541732788	0.11102835834026337	22
0.3219328224658966	1.0579990148544312	23
0.6527556777000427	0.32796409726142883	24
0.8971869349479675	0.17708751559257507	25
-1.320547342300415	0.2794049084186554	26
-0.17958776652812958	1.6031486988067627	27
0.3452121615409851	0.47595450282096863	28
1.0508592128753662	0.8177521824836731	29
-0.7992748022079468	0.25531888008117676	2A
0.4620698094367981	1.3799383640289307	2B
0.5265195369720459	0.2830258309841156	2C
1.086141586303711	0.43174678087234497	2D
-0.9671764969825745	0.5794625878334045	2E
-1.1782665252685547	0.9177353382110596	2F
0.02784549444913864	0.49488508701324463	30
1.1260623931884766	-0.27008190751075745	31
-0.16576391458511353	0.7138407826423645	32
0.043337132781744	0.9919460415840149	33
0.30429601669311523	0.06596076488494873	34
0.8069735765457153	-0.19467663764953613	35
-0.36068224906921387	0.8115333318710327	36
-0.26988688111305237	1.1398495435714722	37
0.11177409440279007	0.3659723699092865	38
1.529250144958496	-0.02462061122059822	39
-0.4472033381462097	0.4543755054473877	3A
0.9658942222595215	1.4449853897094727	3B
0.3542049527168274	0.04226262494921684	3C
0.5718445777893066	-0.15238748490810394	3D
-0.6013776063919067	0.7352122068405151	3E
-0.7733328938484192	1.101817011833191	3F


==> data/constellation_100000.00_16.txt <==
real	imag	label
-0.7717477083206177	-0.2830670475959778	0
-1.1262538433074951	-0.9808849096298218	1
-0.5685150623321533	-0.11111908406019211	2
0.21125932037830353	-1.3260695934295654	3
-0.5518110990524292	-0.5172467827796936	4
-0.6522512435913086	-1.1650606393814087	5
-0.3651201128959656	-0.34613314270973206	6
0.1875016838312149	-1.0176160335540771	7
-0.9395309686660767	-0.4977427124977112	8
-1.2840149402618408	-0.4561501145362854	9
-0.5786677598953247	0.10816634446382523	A
-0.17608985304832458	-1.5558454990386963	B
-0.5206130743026733	-0.7180774807929993	C
-0.3793301284313202	-0.9981178045272827	D
-0.19471623003482819	-0.6038221716880798	E
-0.021984996274113655	-0.8156207203865051	F
-0.08376506716012955	0.11243542283773422	10
0.9791218042373657	-0.6585562825202942	11
-0.2887304127216339	0.004867647774517536	12
0.6889760494232178	-1.0307395458221436	13
0.06791559606790543	-0.08083847165107727	14
0.6838507056236267	-0.5317465662956238	15
-0.1520969271659851	-0.21855877339839935	16
0.4316236078739166	-0.8007793426513672	17
-0.09651736170053482	0.262207955121994	18
1.3739526271820068	-0.8641682863235474	19
-0.40636125206947327	0.2425156980752945	1A
0.9853596687316895	-1.3409239053726196	1B
0.1914713978767395	-0.23108336329460144	1C
0.428401917219162	-0.3866952955722809	1D
0.023679479956626892	-0.42609915137290955	1E
0.23393318057060242	-0.58607417345047	1F
0.397297203540802	0.6101427674293518	20
0.6900303959846497	0.8123630285263062	21
-1.0126672983169556	0.08931420743465424	22
0.3562621474266052	1.0486721992492676	23
0.6931171417236328	0.3500930964946747	24
0.9149465560913086	0.14644277095794678	25
-1.3179947137832642	0.26741230487823486	26
-0.1896725744009018	1.5907319784164429	27
0.35197848081588745	0.4520617127418518	28
1.0771387815475464	0.8172682523727417	29
-0.7919372320175171	0.27785930037498474	2A
0.42916157841682434	1.3809055089950562	2B
0.535152018070221	0.2581677734851837	2C
1.1007472276687622	0.42364150285720825	2D
-0.9848777651786804	0.5736743211746216	2E
-1.1724166870117188	0.8914815187454224	2F
0.046256765723228455	0.5498071908950806	30
1.1335240602493286	-0.2811669707298279	31
-0.1561174988746643	0.73237544298172	32
0.057487670332193375	0.993233323097229	33
0.2664848268032074	0.06131051480770111	34
0.8291025161743164	-0.20715497434139252	35
-0.3597794771194458	0.836052656173706	36
-0.2650420367717743	1.15351402759552	37
0.1235629990696907	0.37187308073043823	38
1.5150806903839111	-0.014628858305513859	39
-0.44962066411972046	0.4767228662967682	3A
0.9427412152290344	1.3923115730285645	3B
0.3663724958896637	0.028432751074433327	3C
0.5758589506149292	-0.14942485094070435	3D
-0.6124151349067688	0.7454760670661926	3E
-0.7765191793441772	1.0886183977127075	3F


==> data/constellation_100000.00_17.txt <==
real	imag	label
-0.7747282981872559	-0.25293755531311035	0
-1.1287840604782104	-0.9711621999740601	1
-0.5523433685302734	-0.11026547849178314	2
0.20678828656673431	-1.3272665739059448	3
-0.5633142590522766	-0.5047472715377808	4
-0.662717878818512	-1.1587724685668945	5
-0.3678966164588928	-0.34993287920951843	6
0.19510672986507416	-1.0251257419586182	7
-0.9462548494338989	-0.5083767771720886	8
-1.2778898477554321	-0.4311874210834503	9
-0.5819414854049683	0.12130026519298553	A
-0.1900242120027542	-1.51995050907135	B
-0.5390796065330505	-0.7322434782981873	C
-0.36222872138023376	-1.011555552482605	D
-0.20432674884796143	-0.6134599447250366	E
-0.02124147303402424	-0.8204574584960938	F
-0.08542580157518387	0.10853540152311325	10
0.9807426929473877	-0.6689064502716064	11
-0.2884877026081085	0.0008239008602686226	12
0.6818341612815857	-1.0344082117080688	13
0.061739079654216766	-0.08193427324295044	14
0.6988688111305237	-0.5378285050392151	15
-0.14879938960075378	-0.22161217033863068	16
0.4401049017906189	-0.8088170886039734	17
-0.10439644753932953	0.29849550127983093	18
1.349075198173523	-0.852742612361908	19
-0.40850216150283813	0.2560620605945587	1A
0.9656723141670227	-1.3133138418197632	1B
0.20638172328472137	-0.24697363376617432	1C
0.4359946846961975	-0.39438381791114807	1D
0.02603067271411419	-0.4369514286518097	1E
0.23634448647499084	-0.5978080034255981	1F
0.41245585680007935	0.6303802132606506	20
0.7203263640403748	0.807768702507019	21
-1.0122714042663574	0.07751775532960892	22
0.3843604624271393	1.0445786714553833	23
0.7259907126426697	0.37277019023895264	24
0.9338014125823975	0.1245293840765953	25
-1.3112162351608276	0.2598191797733307	26
-0.2024182826280594	1.5744034051895142	27
0.36444365978240967	0.431392103433609	28
1.095266580581665	0.8144932985305786	29
-0.7880111932754517	0.2992861568927765	2A
0.39924728870391846	1.3812484741210938	2B
0.5499602556228638	0.2336639165878296	2C
1.1094006299972534	0.41800907254219055	2D
-1.0004823207855225	0.5669016242027283	2E
-1.1668972969055176	0.8699750900268555	2F
0.07086165249347687	0.5925041437149048	30
1.1408071517944336	-0.2927626967430115	31
-0.15244367718696594	0.7409536242485046	32
0.06301768869161606	0.9965279698371887	33
0.23989059031009674	0.06727839261293411	34
0.8510538935661316	-0.21368643641471863	35
-0.3622899651527405	0.8522972464561462	36
-0.2642377018928528	1.1611288785934448	37
0.13418398797512054	0.37467506527900696	38
1.5021917819976807	-0.008200976066291332	39
-0.45219549536705017	0.4971095323562622	3A
0.9203171133995056	1.3488545417785645	3B
0.3807022273540497	0.00924692116677761	3C
0.5852160453796387	-0.15173114836215973	3D
-0.6255868673324585	0.7499074339866638	3E
-0.7788435816764832	1.0724468231201172	3F


==> data/constellation_100000.00_18.txt <==
real	imag	label
-0.7773809432983398	-0.23035433888435364	0
-1.1302238702774048	-0.9632243514060974	1
-0.5401483774185181	-0.10974405705928802	2
0.20320704579353333	-1.3276588916778564	3
-0.5721573829650879	-0.4954536557197571	4
-0.6701254844665527	-1.1532472372055054	5
-0.3699946999549866	-0.35286080837249756	6
0.20070499181747437	-1.0304510593414307	7
-0.9506412148475647	-0.5158107280731201	8
-1.2728997468948364	-0.4121367037296295	9
-0.5845475196838379	0.13059677183628082	A
-0.20049352943897247	-1.4924758672714233	B
-0.5528548359870911	-0.7427067160606384	C
-0.34933945536613464	-1.0215073823928833	D
-0.21181942522525787	-0.6204655170440674	E
-0.020552461966872215	-0.8240626454353333	F
-0.08658448606729507	0.10612117499113083	10
0.9816168546676636	-0.6764928698539734	11
-0.288432240486145	-0.0019725447054952383	12
0.6762943863868713	-1.0368478298187256	13
0.05717460438609123	-0.08300173282623291	14
0.7099062204360962	-0.542229175567627	15
-0.14618822932243347	-0.2240634709596634	16
0.4463844895362854	-0.8145856261253357	17
-0.11046967655420303	0.3256457448005676	18
1.3299554586410522	-0.8439080119132996	19
-0.4102504253387451	0.26556771993637085	1A
0.950606644153595	-1.2922022342681885	1B
0.21739912033081055	-0.25846630334854126	1C
0.4415600895881653	-0.400291383266449	1D
0.02760307304561138	-0.4449864327907562	1E
0.2380494922399521	-0.6065110564231873	1F
0.4237784147262573	0.6453684568405151	20
0.7430291175842285	0.8041232824325562	21
-1.0114693641662598	0.06899554282426834	22
0.4053307771682739	1.041419506072998	23
0.7501844167709351	0.38979628682136536	24
0.9478619694709778	0.1082329973578453	25
-1.3055369853973389	0.25423336029052734	26
-0.21204252541065216	1.5614923238754272	27
0.3739950358867645	0.4162513315677643	28
1.108558177947998	0.8120876550674438	29
-0.7851259708404541	0.3153582513332367	2A
0.376524955034256	1.3811215162277222	2B
0.5612649917602539	0.21509064733982086	2C
1.1154897212982178	0.413693904876709	2D
-1.0118300914764404	0.5612829327583313	2E
-1.1625012159347534	0.8534830212593079	2F
0.08962882310152054	0.6238940358161926	30
1.146151065826416	-0.30151233077049255	31
-0.14984887838363647	0.7469978928565979	32
0.066904217004776	0.9988035559654236	33
0.22064748406410217	0.0722862184047699	34
0.8672938942909241	-0.21852979063987732	35
-0.3643415570259094	0.8641344904899597	36
-0.2636919319629669	1.1665136814117432	37
0.14206969738006592	0.37682783603668213	38
1.4921842813491821	-0.0033915583044290543	39
-0.4540173411369324	0.5123670697212219	3A
0.9032251238822937	1.3157891035079956	3B
0.3912370800971985	-0.005297672003507614	3C
0.5923840999603271	-0.15375781059265137	3D
-0.6353436708450317	0.7529017925262451	3E
-0.7803854942321777	1.0597598552703857	3F


==> data/constellation_100000.00_19.txt <==
real	imag	label
-0.7859261631965637	-0.21919403970241547	0
-1.12939453125	-0.9546722769737244	1
-0.5347405076026917	-0.11197357624769211	2
0.19858483970165253	-1.3261654376983643	3
-0.5811018943786621	-0.4936177432537079	4
-0.6713573336601257	-1.1453418731689453	5
-0.3730888068675995	-0.35622695088386536	6
0.20328651368618011	-1.0340385437011719	7
-0.950413167476654	-0.5152557492256165	8
-1.2694045305252075	-0.39957383275032043	9
-0.5890523791313171	0.12980309128761292	A
-0.2071971595287323	-1.4761558771133423	B
-0.5604087710380554	-0.749589741230011	C
-0.34224653244018555	-1.0279498100280762	D
-0.2194826453924179	-0.6239104866981506	E
-0.01868843473494053	-0.8280082941055298	F
-0.08567076176404953	0.1093522310256958	10
0.9819086790084839	-0.6807275414466858	11
-0.28966373205184937	-0.0016553114401176572	12
0.6735097765922546	-1.0382864475250244	13
0.056088171899318695	-0.0863177478313446	14
0.7160288691520691	-0.545026957988739	15
-0.14390167593955994	-0.227596253156662	16
0.4502927362918854	-0.8178195357322693	17
-0.11497534811496735	0.3415558636188507	18
1.317939281463623	-0.8385118842124939	19
-0.4135752320289612	0.2646726965904236	1A
0.9418035745620728	-1.2801507711410522	1B
0.22271542251110077	-0.2612418830394745	1C
0.44532856345176697	-0.4065123200416565	1D
0.02658132091164589	-0.4502151906490326	1E
0.2387475222349167	-0.6124572157859802	1F
0.43130674958229065	0.6544724106788635	20
0.7569218873977661	0.802862823009491	21
-1.009876012802124	0.06855065375566483	22
0.41608014702796936	1.0423729419708252	23
0.760871946811676	0.4000418186187744	24
0.9576529860496521	0.10212619602680206	25
-1.2999094724655151	0.2526019215583801	26
-0.21894611418247223	1.551479697227478	27
0.38307681679725647	0.4126877784729004	28
1.1147392988204956	0.8093389868736267	29
-0.7855303883552551	0.3253311514854431	2A
0.36296263337135315	1.3805793523788452	2B
0.5721274018287659	0.2041178047657013	2C
1.1178306341171265	0.4120745062828064	2D
-1.0180405378341675	0.5553901195526123	2E
-1.1606208086013794	0.8439998626708984	2F
0.10382874310016632	0.6363961100578308	30
1.1510956287384033	-0.30714645981788635	31
-0.15006251633167267	0.7481668591499329	32
0.0659886822104454	1.0006557703018188	33
0.21834464371204376	0.08130007237195969	34
0.8772515058517456	-0.22004334628582	35
-0.36797770857810974	0.8687281012535095	36
-0.2653155028820038	1.1683995723724365	37
0.14617642760276794	0.3787359595298767	38
1.4874072074890137	-0.0012600625632330775	39
-0.45560401678085327	0.5205832719802856	3A
0.8930040001869202	1.297207236289978	3B
0.39638182520866394	-0.015439925715327263	3C
0.6000787019729614	-0.15878187119960785	3D
-0.6424983739852905	0.7524045705795288	3E
-0.7812463045120239	1.0501430034637451	3F


==> data/constellation_100000.00_20.txt <==
real	imag	label
-0.7925787568092346	-0.21044893562793732	0
-1.1287227869033813	-0.9476417899131775	1
-0.5305644869804382	-0.11382582783699036	2
0.1948065310716629	-1.3247137069702148	3
-0.5880388617515564	-0.4922196865081787	4
-0.6721411347389221	-1.1390188932418823	5
-0.3755131959915161	-0.35886120796203613	6
0.20522743463516235	-1.0368391275405884	7
-0.9500513672828674	-0.5148183107376099	8
-1.2665646076202393	-0.38970711827278137	9
-0.5926088690757751	0.1291130632162094	A
-0.21253322064876556	-1.463591456413269	B
-0.5661367177963257	-0.7549712061882019	C
-0.33674100041389465	-1.0327551364898682	D
-0.22540247440338135	-0.6266263127326965	E
-0.01719588041305542	-0.8310754299163818	F
-0.0848667249083519	0.11199859529733658	10
0.9821012616157532	-0.683973491191864	11
-0.2906286120414734	-0.0014270161045715213	12
0.6713374257087708	-1.0392749309539795	13
0.05531549081206322	-0.0889105573296547	14
0.7208060026168823	-0.5471272468566895	15
-0.1421704888343811	-0.23037458956241608	16
0.4533802568912506	-0.8202588558197021	17
-0.11846806854009628	0.35396847128868103	18
1.3087494373321533	-0.8341625332832336	19
-0.416160523891449	0.263898104429245	1A
0.9347366094589233	-1.2706637382507324	1B
0.22679220139980316	-0.26332736015319824	1C
0.448309063911438	-0.41137710213661194	1D
0.02576529048383236	-0.45433560013771057	1E
0.2393060028553009	-0.6170745491981506	1F
0.4372800886631012	0.661541759967804	20
0.7678170800209045	0.801767885684967	21
-1.0086333751678467	0.06822805106639862	22
0.4243546426296234	1.0431889295578003	23
0.7691056728363037	0.4078657329082489	24
0.9653043746948242	0.09762238711118698	25
-1.2954065799713135	0.25130003690719604	26
-0.22463077306747437	1.5434424877166748	27
0.3902089595794678	0.4099321961402893	28
1.1195060014724731	0.8071996569633484	29
-0.7857269048690796	0.33310940861701965	2A
0.35255056619644165	1.3797950744628906	2B
0.5807763934135437	0.1955523043870926	2C
1.1195487976074219	0.4108467996120453	2D
-1.0229120254516602	0.550778329372406	2E
-1.159293293952942	0.8365285992622375	2F
0.11497288197278976	0.6459575891494751	30
1.1549577713012695	-0.3113306760787964	31
-0.15018680691719055	0.7489475607872009	32
0.06532417982816696	1.0017563104629517	33
0.21666210889816284	0.08850593119859695	34
0.8849802613258362	-0.22136136889457703	35
-0.3707367777824402	0.8721951246261597	36
-0.26658356189727783	1.1697885990142822	37
0.14935505390167236	0.38012245297431946	38
1.4835892915725708	0.00018412848294246942	39
-0.4567852020263672	0.5268702507019043	3A
0.8851231336593628	1.2828094959259033	3B
0.4003759026527405	-0.023395182564854622	3C
0.6062589883804321	-0.16274331510066986	3D
-0.6480828523635864	0.7518922090530396	3E
-0.781970739364624	1.0424431562423706	3F


==> data/constellation_100000.00_21.txt <==
real	imag	label
-0.798170804977417	-0.20271864533424377	0
-1.1284797191619873	-0.9396752119064331	1
-0.5274268388748169	-0.11607067286968231	2
0.1906198114156723	-1.3220698833465576	3
-0.5937361121177673	-0.49125805497169495	4
-0.6719492673873901	-1.1331360340118408	5
-0.3776744604110718	-0.36124852299690247	6
0.20646964013576508	-1.0395467281341553	7
-0.9488024115562439	-0.5148217678070068	8
-1.2638956308364868	-0.3810432553291321	9
-0.5960720777511597	0.12833434343338013	A
-0.2178635597229004	-1.4546388387680054	B
-0.5701576471328735	-0.7598404884338379	C
-0.33239975571632385	-1.0357344150543213	D
-0.2300066500902176	-0.6293900609016418	E
-0.015728959813714027	-0.8338834643363953	F
-0.0837053582072258	0.11510179191827774	10
0.9823652505874634	-0.68660968542099	11
-0.29162153601646423	-0.0013846629299223423	12
0.6697177886962891	-1.039553165435791	13
0.05510483309626579	-0.09110531210899353	14
0.7251369953155518	-0.5485007762908936	15
-0.1411343663930893	-0.2329229861497879	16
0.45644327998161316	-0.8220404982566833	17
-0.12136657536029816	0.36460641026496887	18
1.3028059005737305	-0.8298391103744507	19
-0.41840842366218567	0.2630338668823242	1A
0.927706778049469	-1.2624831199645996	1B
0.22986213862895966	-0.2647670805454254	1C
0.4512215256690979	-0.4156324863433838	1D
0.025013010948896408	-0.4582373797893524	1E
0.2399691343307495	-0.6210281252861023	1F
0.44315478205680847	0.6674883961677551	20
0.7778040766716003	0.8002992868423462	21
-1.0079126358032227	0.06794381886720657	22
0.43089866638183594	1.0446497201919556	23
0.7757924795150757	0.41352224349975586	24
0.9722104072570801	0.0954459011554718	25
-1.2913776636123657	0.25006699562072754	26
-0.23157425224781036	1.5357550382614136	27
0.3965839445590973	0.40775585174560547	28
1.1237595081329346	0.8058076500892639	29
-0.7853681445121765	0.3398047685623169	2A
0.34495291113853455	1.3771872520446777	2B
0.5893577337265015	0.1882588416337967	2C
1.1207369565963745	0.41014012694358826	2D
-1.0275895595550537	0.5469602346420288	2E
-1.1595743894577026	0.8299117088317871	2F
0.12481942027807236	0.6531925201416016	30
1.158668041229248	-0.3135637640953064	31
-0.15003375709056854	0.7490862607955933	32
0.06528417021036148	1.0006768703460693	33
0.21578286588191986	0.09563575685024261	34
0.8915351629257202	-0.2236728072166443	35
-0.37262627482414246	0.8748115301132202	36
-0.2676629424095154	1.1709823608398438	37
0.151941180229187	0.3807869553565979	38
1.4802448749542236	-6.30678259767592e-05	39
-0.45751872658729553	0.5316960215568542	3A
0.8794733881950378	1.271669626235962	3B
0.40379098057746887	-0.030371954664587975	3C
0.6128332614898682	-0.1663079708814621	3D
-0.6529541611671448	0.7510239481925964	3E
-0.7832738161087036	1.0349854230880737	3F


==> data/constellation_100000.00_22.txt <==
real	imag	label
-0.8025072813034058	-0.1966872215270996	0
-1.1282590627670288	-0.9334388375282288	1
-0.524966299533844	-0.11781729012727737	2
0.18735100328922272	-1.3199727535247803	3
-0.5981605648994446	-0.4904947280883789	4
-0.6717808842658997	-1.1285184621810913	5
-0.3793485760688782	-0.36309945583343506	6
0.20743219554424286	-1.0416287183761597	7
-0.9478025436401367	-0.5148102045059204	8
-1.2617799043655396	-0.3742792308330536	9
-0.5987551212310791	0.12772373855113983	A
-0.222012460231781	-1.447619915008545	B
-0.573276162147522	-0.76361483335495	C
-0.32900646328926086	-1.0380282402038574	D
-0.23358917236328125	-0.6315268874168396	E
-0.014585057273507118	-0.8360491394996643	F
-0.08279772847890854	0.11751750856637955	10
0.9825440645217896	-0.6886457204818726	11
-0.2923874258995056	-0.0013516100589185953	12
0.6684366464614868	-1.0397406816482544	13
0.054939091205596924	-0.09281359612941742	14
0.7284928560256958	-0.5495560765266418	15
-0.1403227597475052	-0.2349030077457428	16
0.4588182866573334	-0.8234065771102905	17
-0.12362256646156311	0.37288835644721985	18
1.2981369495391846	-0.8264457583427429	19
-0.4201491177082062	0.26235291361808777	1A
0.9222011566162109	-1.2560709714889526	1B
0.2322486937046051	-0.2658819556236267	1C
0.45347923040390015	-0.4189380705356598	1D
0.02442590706050396	-0.46126601099967957	1E
0.24047932028770447	-0.6240925192832947	1F
0.44772160053253174	0.6721051931381226	20
0.7855669856071472	0.7991320490837097	21
-1.007322907447815	0.06772036105394363	22
0.435987651348114	1.0457590818405151	23
0.7809835076332092	0.41791993379592896	24
0.9775664210319519	0.09374668449163437	25
-1.2882012128829956	0.2490989714860916	26
-0.23698021471500397	1.5297203063964844	27
0.401542067527771	0.40604808926582336	28
1.1270437240600586	0.8046996593475342	29
-0.7850666046142578	0.34501439332962036	2A
0.3390210270881653	1.3751152753829956	2B
0.596030592918396	0.18256832659244537	2C
1.1216320991516113	0.40957769751548767	2D
-1.0312070846557617	0.5439688563346863	2E
-1.1597613096237183	0.8247305750846863	2F
0.1324913054704666	0.658814013004303	30
1.1615277528762817	-0.3152957856655121	31
-0.14991024136543274	0.7491735816001892	32
0.06525116413831711	0.9998077154159546	33
0.2150914967060089	0.10119076073169708	34
0.8966198563575745	-0.22546835243701935	35
-0.37408876419067383	0.8768270015716553	36
-0.2684967815876007	1.1718798875808716	37
0.15395282208919525	0.38129428029060364	38
1.4775967597961426	-0.0002557600091677159	39
-0.4580778479576111	0.5354427695274353	3A
0.8750450611114502	1.2629512548446655	3B
0.40644174814224243	-0.03580944612622261	3C
0.6179410815238953	-0.16908198595046997	3D
-0.6567332744598389	0.75032639503479	3E
-0.7842676639556885	1.0291428565979004	3F


==> data/constellation_100000.00_23.txt <==
real	imag	label
-0.8059192895889282	-0.19210031628608704	0
-1.1281448602676392	-0.9286179542541504	1
-0.52327960729599	-0.1192036122083664	2
0.1847931295633316	-1.3183090686798096	3
-0.6015795469284058	-0.4900836646556854	4
-0.6717936396598816	-1.1250113248825073	5
-0.38064882159233093	-0.36459797620773315	6
0.20811589062213898	-1.0432428121566772	7
-0.9472187161445618	-0.5147097110748291	8
-1.2604063749313354	-0.36916062235832214	9
-0.6009061336517334	0.1271805614233017	A
-0.2250640094280243	-1.4420959949493408	B
-0.5757381319999695	-0.7665185332298279	C
-0.32643741369247437	-1.0398164987564087	D
-0.23634102940559387	-0.6331915259361267	E
-0.013737931847572327	-0.8377789258956909	F
-0.08212339878082275	0.11941863596439362	10
0.982599139213562	-0.6901031732559204	11
-0.2930326759815216	-0.00128941610455513	12
0.6673924326896667	-1.0398340225219727	13
0.054839301854372025	-0.09416917711496353	14
0.7309278249740601	-0.5503119230270386	15
-0.13969731330871582	-0.23649916052818298	16
0.460574209690094	-0.8244178891181946	17
-0.1253984123468399	0.3791220486164093	18
1.294233798980713	-0.8237268328666687	19
-0.42149031162261963	0.2617793083190918	1A
0.9177484512329102	-1.2508900165557861	1B
0.2340029776096344	-0.2666108012199402	1C
0.4551765024662018	-0.421424925327301	1D
0.02390468120574951	-0.4635047912597656	1E
0.2408091127872467	-0.6264532804489136	1F
0.4512042701244354	0.675592839717865	20
0.7913736701011658	0.7982237935066223	21
-1.0070381164550781	0.0675906166434288	22
0.43974751234054565	1.0466208457946777	23
0.7848668694496155	0.4211992025375366	24
0.9816784858703613	0.09260805696249008	25
-1.2862582206726074	0.24833756685256958	26
-0.24106550216674805	1.5250422954559326	27
0.40534284710884094	0.40477561950683594	28
1.1293920278549194	0.8036693334579468	29
-0.7849321365356445	0.3490142524242401	2A
0.3344424366950989	1.3733928203582764	2B
0.601176917552948	0.17826856672763824	2C
1.1223781108856201	0.4092314541339874	2D
-1.034066081047058	0.5418040752410889	2E
-1.1601073741912842	0.8208402991294861	2F
0.13828858733177185	0.6629369258880615	30
1.1636384725570679	-0.31650078296661377	31
-0.14985191822052002	0.749171793460846	32
0.06519845873117447	0.9991275668144226	33
0.21468308568000793	0.10554757714271545	34
0.9003876447677612	-0.22668403387069702	35
-0.3751598000526428	0.8783756494522095	36
-0.26915058493614197	1.172542929649353	37
0.1554705649614334	0.3816147744655609	38
1.4754934310913086	-0.00048447001609019935	39
-0.458526611328125	0.5383123159408569	3A
0.8713940978050232	1.256026268005371	3B
0.4084113836288452	-0.040022656321525574	3C
0.6219280958175659	-0.1711985170841217	3D
-0.6597017645835876	0.749839723110199	3E
-0.7851071357727051	1.02483069896698	3F


==> data/constellation_100000.00_24.txt <==
real	imag	label
-0.808559000492096	-0.18852722644805908	0
-1.1280243396759033	-0.9248692393302917	1
-0.5219802856445312	-0.12029838562011719	2
0.18276482820510864	-1.3170057535171509	3
-0.6042308211326599	-0.4897747039794922	4
-0.671772301197052	-1.1222927570343018	5
-0.3816520869731903	-0.3657720983028412	6
0.20864075422286987	-1.04449462890625	7
-0.9467803239822388	-0.5146017670631409	8
-1.2592979669570923	-0.36520856618881226	9
-0.6025646924972534	0.12674318253993988	A
-0.22743016481399536	-1.437851905822754	B
-0.5776515603065491	-0.7687615752220154	C
-0.32442235946655273	-1.0411688089370728	D
-0.2384740114212036	-0.6344833374023438	E
-0.013077734038233757	-0.8391302227973938	F
-0.08158793300390244	0.1209099069237709	10
0.9826428890228271	-0.6912268400192261	11
-0.29351794719696045	-0.0012352385092526674	12
0.666578471660614	-1.0399024486541748	13
0.05477510765194893	-0.09523749351501465	14
0.7328162789344788	-0.5508984923362732	15
-0.13919274508953094	-0.23776118457317352	16
0.4619429409503937	-0.8251965045928955	17
-0.12678097188472748	0.3839656412601471	18
1.2911372184753418	-0.8215903043746948	19
-0.4225235879421234	0.2613123059272766	1A
0.9142570495605469	-1.2468373775482178	1B
0.23536650836467743	-0.26716142892837524	1C
0.45649486780166626	-0.42336970567703247	1D
0.02349848486483097	-0.46523424983024597	1E
0.2410576045513153	-0.6282962560653687	1F
0.45390784740448	0.678290605545044	20
0.7958531975746155	0.797507643699646	21
-1.006794810295105	0.06752075999975204	22
0.44265511631965637	1.0472888946533203	23
0.7878495454788208	0.42373815178871155	24
0.9848663806915283	0.0917389914393425	25
-1.2847598791122437	0.2477182000875473	26
-0.2442418485879898	1.5213929414749146	27
0.40830522775650024	0.4037892818450928	28
1.1311851739883423	0.8028650283813477	29
-0.7848260998725891	0.3521377742290497	2A
0.3309415280818939	1.3720042705535889	2B
0.6051895618438721	0.1749255657196045	2C
1.1229275465011597	0.4089682698249817	2D
-1.0362762212753296	0.5401294231414795	2E
-1.160385251045227	0.8178313970565796	2F
0.1428060233592987	0.6661207675933838	30
1.1652625799179077	-0.3174321949481964	31
-0.1498098075389862	0.7491524815559387	32
0.06514638662338257	0.9986145496368408	33
0.2144125998020172	0.1089567318558693	34
0.9033052921295166	-0.22757205367088318	35
-0.3759825825691223	0.8795650005340576	36
-0.2696586549282074	1.173041820526123	37
0.15665382146835327	0.3818531930446625	38
1.4738330841064453	-0.0006918319850228727	39
-0.4588582217693329	0.5405511856079102	3A
0.8685474395751953	1.250659465789795	3B
0.4099445641040802	-0.043320827186107635	3C
0.6250507235527039	-0.1728542298078537	3D
-0.6620075106620789	0.7494558095932007	3E
-0.7857571840286255	1.0214588642120361	3F


==> data/constellation_100000.00_25.txt <==
real	imag	label
-0.808559000492096	-0.18852722644805908	0
-1.1280243396759033	-0.9248692393302917	1
-0.5219802856445312	-0.12029838562011719	2
0.18276482820510864	-1.3170057535171509	3
-0.6042308211326599	-0.4897747039794922	4
-0.671772301197052	-1.1222927570343018	5
-0.3816520869731903	-0.3657720983028412	6
0.20864075422286987	-1.04449462890625	7
-0.9467803239822388	-0.5146017670631409	8
-1.2592979669570923	-0.36520856618881226	9
-0.6025646924972534	0.12674318253993988	A
-0.22743016481399536	-1.437851905822754	B
-0.5776515603065491	-0.7687615752220154	C
-0.32442235946655273	-1.0411688089370728	D
-0.2384740114212036	-0.6344833374023438	E
-0.013077734038233757	-0.8391302227973938	F
-0.08158793300390244	0.1209099069237709	10
0.9826428890228271	-0.6912268400192261	11
-0.29351794719696045	-0.0012352385092526674	12
0.666578471660614	-1.0399024486541748	13
0.05477510765194893	-0.09523749351501465	14
0.7328162789344788	-0.5508984923362732	15
-0.13919274508953094	-0.23776118457317352	16
0.4619429409503937	-0.8251965045928955	17
-0.12678097188472748	0.3839656412601471	18
1.2911372184753418	-0.8215903043746948	19
-0.4225235879421234	0.2613123059272766	1A
0.9142570495605469	-1.2468373775482178	1B
0.23536650836467743	-0.26716142892837524	1C
0.45649486780166626	-0.42336970567703247	1D
0.02349848486483097	-0.46523424983024597	1E
0.2410576045513153	-0.6282962560653687	1F
0.45390784740448	0.678290605545044	20
0.7958531975746155	0.797507643699646	21
-1.006794810295105	0.06752075999975204	22
0.44265511631965637	1.0472888946533203	23
0.7878495454788208	0.42373815178871155	24
0.9848663806915283	0.0917389914393425	25
-1.2847598791122437	0.2477182000875473	26
-0.2442418485879898	1.5213929414749146	27
0.40830522775650024	0.4037892818450928	28
1.1311851739883423	0.8028650283813477	29
-0.7848260998725891	0.3521377742290497	2A
0.3309415280818939	1.3720042705535889	2B
0.6051895618438721	0.1749255657196045	2C
1.1229275465011597	0.4089682698249817	2D
-1.0362762212753296	0.5401294231414795	2E
-1.160385251045227	0.8178313970565796	2F
0.1428060233592987	0.6661207675933838	30
1.1652625799179077	-0.3174321949481964	31
-0.1498098075389862	0.7491524815559387	32
0.06514638662338257	0.9986145496368408	33
0.2144125998020172	0.1089567318558693	34
0.9033052921295166	-0.22757205367088318	35
-0.3759825825691223	0.8795650005340576	36
-0.2696586549282074	1.173041820526123	37
0.15665382146835327	0.3818531930446625	38
1.4738330841064453	-0.0006918319850228727	39
-0.4588582217693329	0.5405511856079102	3A
0.8685474395751953	1.250659465789795	3B
0.4099445641040802	-0.043320827186107635	3C
0.6250507235527039	-0.1728542298078537	3D
-0.6620075106620789	0.7494558095932007	3E
-0.7857571840286255	1.0214588642120361	3F


==> data/constellation_111.11_18.txt <==
real	imag	label
-0.7758479118347168	-0.23058480024337769	0
-1.1292873620986938	-0.9640281200408936	1
-0.5391136407852173	-0.10960537195205688	2
0.20282448828220367	-1.3278019428253174	3
-0.5711058974266052	-0.494876503944397	4
-0.6682578325271606	-1.1531803607940674	5
-0.36921364068984985	-0.35256215929985046	6
0.20094020664691925	-1.0304317474365234	7
-0.9494037628173828	-0.5158491134643555	8
-1.2710473537445068	-0.4131550192832947	9
-0.5832358002662659	0.1306842565536499	A
-0.20059601962566376	-1.4958423376083374	B
-0.5518356561660767	-0.7419446110725403	C
-0.3491160571575165	-1.0202668905258179	D
-0.21112078428268433	-0.6200913190841675	E
-0.020225010812282562	-0.8236799240112305	F
-0.08605435490608215	0.10592687129974365	10
0.9824451208114624	-0.6768101453781128	11
-0.2876068651676178	-0.0020301411859691143	12
0.6771039962768555	-1.0373268127441406	13
0.05752234533429146	-0.08294094353914261	14
0.7102745175361633	-0.5424986481666565	15
-0.14567819237709045	-0.2239602655172348	16
0.4468667805194855	-0.8146719932556152	17
-0.10983869433403015	0.32520681619644165	18
1.333299160003662	-0.844552218914032	19
-0.4094483256340027	0.26546671986579895	1A
0.9519559741020203	-1.2946813106536865	1B
0.21765311062335968	-0.25865304470062256	1C
0.4417141377925873	-0.4004340171813965	1D
0.028149675577878952	-0.4448719918727875	1E
0.2384302318096161	-0.6064479351043701	1F
0.42375192046165466	0.644957423210144	20
0.742904543876648	0.8040406107902527	21
-1.0097529888153076	0.06946634501218796	22
0.4054144024848938	1.0417248010635376	23
0.7496844530105591	0.38940486311912537	24
0.9475511312484741	0.10837692022323608	25
-1.3024415969848633	0.254486620426178	26
-0.21223397552967072	1.5614773035049438	27
0.3738507628440857	0.41609513759613037	28
1.1088173389434814	0.8132306337356567	29
-0.7839484214782715	0.31496042013168335	2A
0.3789266049861908	1.3814270496368408	2B
0.5610436797142029	0.21517091989517212	2C
1.1144589185714722	0.41360175609588623	2D
-1.010369062423706	0.5610446333885193	2E
-1.1613388061523438	0.8541076183319092	2F
0.08989565074443817	0.6236216425895691	30
1.146475076675415	-0.3017866611480713	31
-0.14939144253730774	0.7468330264091492	32
0.06731698662042618	0.9987564086914062	33
0.221014142036438	0.07178808748722076	34
0.8674367666244507	-0.2186218798160553	35
-0.36384376883506775	0.8633081912994385	36
-0.2634134590625763	1.1658899784088135	37
0.14227266609668732	0.3767441213130951	38
1.4929370880126953	-0.004339289385825396	39
-0.4529935121536255	0.5119571089744568	3A
0.9061136245727539	1.3199725151062012	3B
0.39144763350486755	-0.005154941696673632	3C
0.5923417806625366	-0.15388105809688568	3D
-0.6341400742530823	0.7523767948150635	3E
-0.7793481945991516	1.058349609375	3F


==> data/constellation_172.22_18.txt <==
real	imag	label
-0.7687246799468994	-0.23192629218101501	0
-1.124703049659729	-0.9677784442901611	1
-0.5342897772789001	-0.10900568962097168	2
0.20094816386699677	-1.3284016847610474	3
-0.5661289095878601	-0.4922773838043213	4
-0.6591164469718933	-1.1526844501495361	5
-0.3654922544956207	-0.3511700928211212	6
0.20199136435985565	-1.0302619934082031	7
-0.9432474970817566	-0.515787661075592	8
-1.2621715068817139	-0.4181150794029236	9
-0.5770427584648132	0.13079890608787537	A
-0.20101788640022278	-1.5121477842330933	B
-0.5468445420265198	-0.7382007241249084	C
-0.34817177057266235	-1.0142730474472046	D
-0.2078419327735901	-0.6182002425193787	E
-0.018608612939715385	-0.8218822479248047	F
-0.08347411453723907	0.10524167120456696	10
0.9863600730895996	-0.6782527565956116	11
-0.2837316393852234	-0.002181759336963296	12
0.6810243725776672	-1.0395721197128296	13
0.05926552787423134	-0.08275053650140762	14
0.7119126915931702	-0.5437358617782593	15
-0.14321351051330566	-0.22353212535381317	16
0.44913026690483093	-0.8150035738945007	17
-0.10683690756559372	0.3228558897972107	18
1.349439024925232	-0.8476921916007996	19
-0.4056866765022278	0.2646470367908478	1A
0.958529531955719	-1.3067160844802856	1B
0.21872083842754364	-0.2592892348766327	1C
0.4423905313014984	-0.4011615216732025	1D
0.030678385868668556	-0.44424861669540405	1E
0.24021939933300018	-0.6060827374458313	1F
0.42354220151901245	0.642831563949585	20
0.7421619296073914	0.8036723732948303	21
-1.0014190673828125	0.07194480299949646	22
0.4056178331375122	1.0432814359664917	23
0.7469439506530762	0.3874169886112213	24
0.9459902048110962	0.10928577929735184	25
-1.2875334024429321	0.25582268834114075	26
-0.21311040222644806	1.5613970756530762	27
0.37319186329841614	0.4156779646873474	28
1.109917402267456	0.818675696849823	29
-0.7784304022789001	0.31293627619743347	2A
0.39056646823883057	1.3828681707382202	2B
0.5600164532661438	0.21566641330718994	2C
1.1094021797180176	0.41320136189460754	2D
-1.0032113790512085	0.5597831606864929	2E
-1.15581214427948	0.8571851849555969	2F
0.09114145487546921	0.6218225955963135	30
1.1480404138565063	-0.3030724823474884	31
-0.14730419218540192	0.7458965182304382	32
0.06915728747844696	0.9985244870185852	33
0.2232649028301239	0.06958331167697906	34
0.8679624199867249	-0.21901655197143555	35
-0.3615439236164093	0.85917729139328	36
-0.26213330030441284	1.1628262996673584	37
0.14315329492092133	0.37638112902641296	38
1.496641755104065	-0.008932234719395638	39
-0.4480665624141693	0.5098866820335388	3A
0.9200910925865173	1.3402646780014038	3B
0.39230877161026	-0.0044018602930009365	3C
0.5921931862831116	-0.15459224581718445	3D
-0.628290593624115	0.7497685551643372	3E
-0.7743524312973022	1.051574945449829	3F


==> data/constellation_233.33_18.txt <==
real	imag	label
-0.7631080150604248	-0.23341922461986542	0
-1.1207196712493896	-0.9707682728767395	1
-0.530462384223938	-0.10860467702150345	2
0.19931048154830933	-1.3287792205810547	3
-0.5620598793029785	-0.4903619885444641	4
-0.6511655449867249	-1.1520040035247803	5
-0.3624109625816345	-0.3500674366950989	6
0.20275543630123138	-1.0300058126449585	7
-0.9377475380897522	-0.5153593420982361	8
-1.254745364189148	-0.4223969578742981	9
-0.5720035433769226	0.1304231584072113	A
-0.2012651413679123	-1.526084065437317	B
-0.5425018072128296	-0.7349240779876709	C
-0.34757837653160095	-1.00918447971344	D
-0.2052040547132492	-0.6164675951004028	E
-0.01718151569366455	-0.8204383850097656	F
-0.0812518298625946	0.10504975914955139	10
0.9895617365837097	-0.6793453097343445	11
-0.28061121702194214	-0.0021158482413738966	12
0.6843772530555725	-1.0413792133331299	13
0.06084512174129486	-0.0827479362487793	14
0.7130925059318542	-0.5446906685829163	15
-0.14111825823783875	-0.2232779562473297	16
0.4509551525115967	-0.8151582479476929	17
-0.10435730218887329	0.320505291223526	18
1.3631514310836792	-0.8504108190536499	19
-0.40266507863998413	0.263441264629364	1A
0.9642100930213928	-1.3170475959777832	1B
0.2193850874900818	-0.25942280888557434	1C
0.4428630769252777	-0.40184134244918823	1D
0.03265608474612236	-0.4436131417751312	1E
0.24166494607925415	-0.6056841015815735	1F
0.4232405424118042	0.6408129930496216	20
0.7413185238838196	0.8034123182296753	21
-0.9942754507064819	0.07436605542898178	22
0.40548470616340637	1.0447369813919067	23
0.7441187500953674	0.3855798542499542	24
0.9445766806602478	0.11038776487112045	25
-1.2749356031417847	0.2571331858634949	26
-0.21378278732299805	1.5613282918930054	27
0.37269264459609985	0.415844589471817	28
1.1106258630752563	0.8231912851333618	29
-0.7740076780319214	0.31106019020080566	2A
0.4005221724510193	1.384045124053955	2B
0.5592101216316223	0.2162545770406723	2C
1.1049907207489014	0.41293346881866455	2D
-0.9969767928123474	0.5585442185401917	2E
-1.151258111000061	0.8598996996879578	2F
0.09213455021381378	0.6195524334907532	30
1.1493792533874512	-0.304106742143631	31
-0.1457192301750183	0.7448898553848267	32
0.07048554718494415	0.9983269572257996	33
0.225917249917984	0.06801977753639221	34
0.8681614398956299	-0.21927648782730103	35
-0.35975319147109985	0.8554559350013733	36
-0.2611466646194458	1.1601529121398926	37
0.14374902844429016	0.37613824009895325	38
1.4999028444290161	-0.012859185226261616	39
-0.44391071796417236	0.5079920291900635	3A
0.9320165514945984	1.3576475381851196	3B
0.39280346035957336	-0.0036639177706092596	3C
0.5921562314033508	-0.1553761214017868	3D
-0.6232679486274719	0.7474433183670044	3E
-0.770134687423706	1.0458816289901733	3F


==> data/constellation_294.44_18.txt <==
real	imag	label
-0.7582182288169861	-0.23482559621334076	0
-1.1172873973846436	-0.9733929634094238	1
-0.527296245098114	-0.10826300084590912	2
0.1978875994682312	-1.3290584087371826	3
-0.5584661364555359	-0.48883888125419617	4
-0.6443411111831665	-1.1514461040496826	5
-0.3597045838832855	-0.3491448163986206	6
0.20336750149726868	-1.029763102531433	7
-0.9330682754516602	-0.5149126052856445	8
-1.24850594997406	-0.4262494742870331	9
-0.56764817237854	0.13003617525100708	A
-0.20131757855415344	-1.5381652116775513	B
-0.538718044757843	-0.7320205569267273	C
-0.3471318781375885	-1.0047422647476196	D
-0.20286183059215546	-0.6149415969848633	E
-0.015968341380357742	-0.8191962838172913	F
-0.07933851331472397	0.10489237308502197	10
0.992270827293396	-0.6801797747612	11
-0.2779320776462555	-0.0020271523389965296	12
0.6872616410255432	-1.0428978204727173	13
0.06224668025970459	-0.08275947719812393	14
0.7139515280723572	-0.5454569458961487	15
-0.13929696381092072	-0.22308790683746338	16
0.4524596035480499	-0.8152374029159546	17
-0.10219989717006683	0.3182447552680969	18
1.3749639987945557	-0.852720320224762	19
-0.4000018835067749	0.2623531222343445	1A
0.9690318703651428	-1.3259199857711792	1B
0.2198677957057953	-0.2594156861305237	1C
0.4432172179222107	-0.4023408591747284	1D
0.034328535199165344	-0.4429467022418976	1E
0.24287322163581848	-0.605296790599823	1F
0.42291200160980225	0.6389467716217041	20
0.7403857707977295	0.8031747937202454	21
-0.9881728887557983	0.07650282979011536	22
0.40518882870674133	1.0459988117218018	23
0.7415177226066589	0.3838368058204651	24
0.9432834386825562	0.11151695251464844	25
-1.2643446922302246	0.2583005130290985	26
-0.21426092088222504	1.5612499713897705	27
0.37219366431236267	0.41603127121925354	28
1.1110618114471436	0.826974093914032	29
-0.7702047824859619	0.30934882164001465	2A
0.40922173857688904	1.3849895000457764	2B
0.5584492683410645	0.21688106656074524	2C
1.1011766195297241	0.4127735495567322	2D
-0.991543173789978	0.5575901865959167	2E
-1.147423267364502	0.8623790740966797	2F
0.09284158051013947	0.6173291206359863	30
1.1504429578781128	-0.30487683415412903	31
-0.1443568915128708	0.7439385652542114	32
0.07163683325052261	0.9981095790863037	33
0.2283211648464203	0.06666921079158783	34
0.8681555986404419	-0.21938566863536835	35
-0.35811856389045715	0.8521685004234314	36
-0.2602810263633728	1.1577627658843994	37
0.14422374963760376	0.37585559487342834	38
1.5027172565460205	-0.016358593478798866	39
-0.44028210639953613	0.5062709450721741	3A
0.9422723054885864	1.3727166652679443	3B
0.3931412398815155	-0.002986981999129057	3C
0.5921125411987305	-0.15601623058319092	3D
-0.6188802719116211	0.7454452514648438	3E
-0.7664816975593567	1.0410958528518677	3F


==> data/constellation_355.56_18.txt <==
real	imag	label
-0.7539368271827698	-0.23629961907863617	0
-1.1143790483474731	-0.9757875800132751	1
-0.5248775482177734	-0.10798158496618271	2
0.19664716720581055	-1.329247236251831	3
-0.555210530757904	-0.48782122135162354	4
-0.6385579109191895	-1.1510682106018066	5
-0.357282429933548	-0.34842389822006226	6
0.2038012444972992	-1.029544711112976	7
-0.9292100071907043	-0.514380693435669	8
-1.2435325384140015	-0.4299241006374359	9
-0.5638980865478516	0.12957285344600677	A
-0.20102548599243164	-1.5487548112869263	B
-0.5353972315788269	-0.7293806672096252	C
-0.3468996286392212	-1.0008383989334106	D
-0.20070849359035492	-0.6135820746421814	E
-0.014962021261453629	-0.8181617856025696	F
-0.0777008906006813	0.10477793961763382	10
0.9945271611213684	-0.6806917786598206	11
-0.27566108107566833	-0.0018826134037226439	12
0.689754068851471	-1.044157862663269	13
0.06353982537984848	-0.08280197530984879	14
0.7143770456314087	-0.5460134148597717	15
-0.13770319521427155	-0.2229948788881302	16
0.4536232650279999	-0.8152197003364563	17
-0.1003054529428482	0.3158099949359894	18
1.3851549625396729	-0.8546633124351501	19
-0.3976002037525177	0.2613220512866974	1A
0.9730525016784668	-1.3335258960723877	1B
0.22009827196598053	-0.25915640592575073	1C
0.4434235394001007	-0.40259993076324463	1D
0.03569868952035904	-0.442135214805603	1E
0.24383988976478577	-0.6048924326896667	1F
0.42249760031700134	0.6370941996574402	20
0.7391701340675354	0.8029710650444031	21
-0.9830784797668457	0.07844952493906021	22
0.4045603275299072	1.0471361875534058	23
0.7389521598815918	0.3820096552371979	24
0.942046046257019	0.11287620663642883	25
-1.2558567523956299	0.2593942880630493	26
-0.2144624888896942	1.5611988306045532	27
0.37163078784942627	0.41629910469055176	28
1.1111030578613281	0.830022931098938	29
-0.7669824957847595	0.3076865077018738	2A
0.41696974635124207	1.3857017755508423	2B
0.557673454284668	0.2176837921142578	2C
1.0979126691818237	0.412803053855896	2D
-0.9867786765098572	0.5570339560508728	2E
-1.1443607807159424	0.8648405075073242	2F
0.09313355386257172	0.6148681044578552	30
1.151206374168396	-0.3052900731563568	31
-0.1431988775730133	0.7429689764976501	32
0.07264309376478195	0.9978574514389038	33
0.2306487262248993	0.065504290163517	34
0.8678008913993835	-0.2192412167787552	35
-0.35653063654899597	0.8492019176483154	36
-0.259513795375824	1.1555665731430054	37
0.14455415308475494	0.3754684627056122	38
1.5051981210708618	-0.01961367391049862	39
-0.43707847595214844	0.5046208500862122	3A
0.9510741233825684	1.3859084844589233	3B
0.39325639605522156	-0.002317453734576702	3C
0.5920706391334534	-0.15649600327014923	3D
-0.6150044202804565	0.743765652179718	3E
-0.763331949710846	1.037279725074768	3F


==> data/constellation_416.67_18.txt <==
real	imag	label
-0.7499862909317017	-0.23765181005001068	0
-1.1116855144500732	-0.9779747128486633	1
-0.5226443409919739	-0.10772106051445007	2
0.1955028772354126	-1.3293999433517456	3
-0.5522069334983826	-0.4868774116039276	4
-0.6332276463508606	-1.1507022380828857	5
-0.35504868626594543	-0.3477551341056824	6
0.20419704914093018	-1.029327392578125	7
-0.925646185874939	-0.5138832926750183	8
-1.238937497138977	-0.43329763412475586	9
-0.5604394674301147	0.1291445791721344	A
-0.2007536143064499	-1.558471441268921	B
-0.5323337912559509	-0.7269409894943237	C
-0.34668055176734924	-0.9972313642501831	D
-0.19872437417507172	-0.6123215556144714	E
-0.014036069624125957	-0.817197859287262	F
-0.07619320601224899	0.10467102378606796	10
0.9965871572494507	-0.6811519861221313	11
-0.2735674977302551	-0.0017496253130957484	12
0.6920361518859863	-1.045299768447876	13
0.06472838670015335	-0.08283974230289459	14
0.7147570848464966	-0.5465167760848999	15
-0.13623490929603577	-0.22290579974651337	16
0.45468640327453613	-0.8151901960372925	17
-0.09856114536523819	0.313565194606781	18
1.3945077657699585	-0.8564367890357971	19
-0.39538463950157166	0.2603694498538971	1A
0.9767358899116516	-1.340501308441162	1B
0.22030681371688843	-0.25891387462615967	1C
0.44360625743865967	-0.40283188223838806	1D
0.03695853799581528	-0.4413817226886749	1E
0.24472522735595703	-0.6045109033584595	1F
0.4221097230911255	0.6353796720504761	20
0.7380397915840149	0.8027706146240234	21
-0.9783764481544495	0.08023904263973236	22
0.40397557616233826	1.0481661558151245	23
0.7365808486938477	0.3803226947784424	24
0.9408924579620361	0.11412477493286133	25
-1.248029351234436	0.2603963017463684	26
-0.21464446187019348	1.561126470565796	27
0.37110698223114014	0.4165389835834503	28
1.1111233234405518	0.83281409740448	29
-0.7640062570571899	0.30615225434303284	2A
0.4240906238555908	1.386335015296936	2B
0.5569509267807007	0.21841871738433838	2C
1.0948926210403442	0.4128236174583435	2D
-0.9823799729347229	0.5565133690834045	2E
-1.141525387763977	0.8670910000801086	2F
0.09340067952871323	0.6125945448875427	30
1.1518902778625488	-0.3056653141975403	31
-0.14213141798973083	0.7420650124549866	32
0.07356759905815125	0.9976096153259277	33
0.2327861487865448	0.06443163007497787	34
0.8674610257148743	-0.21910490095615387	35
-0.3550643026828766	0.8464593291282654	36
-0.2588038146495819	1.1535282135009766	37
0.14485575258731842	0.3751063346862793	38
1.507456660270691	-0.02260771580040455	39
-0.4341244101524353	0.5030949711799622	3A
0.9591556191444397	1.39802086353302	3B
0.39335599541664124	-0.0017015169141814113	3C
0.5920228958129883	-0.15693485736846924	3D
-0.6114293336868286	0.7422088980674744	3E
-0.7604221701622009	1.0337523221969604	3F


==> data/constellation_477.78_18.txt <==
real	imag	label
-0.7462962865829468	-0.23890812695026398	0
-1.109161138534546	-0.9799987077713013	1
-0.5205568075180054	-0.10747680068016052	2
0.1944342404603958	-1.3295235633850098	3
-0.5494014620780945	-0.48599138855934143	4
-0.628253698348999	-1.1503455638885498	5
-0.3529629409313202	-0.34712734818458557	6
0.20456285774707794	-1.0291105508804321	7
-0.9223133325576782	-0.5134128332138062	8
-1.234640121459961	-0.4364340603351593	9
-0.5572099685668945	0.12874384224414825	A
-0.200497567653656	-1.5675015449523926	B
-0.5294729471206665	-0.7246578931808472	C
-0.3464715778827667	-0.9938575625419617	D
-0.19687339663505554	-0.6111389398574829	E
-0.013173332437872887	-0.8162881731987	F
-0.07478771358728409	0.10456998646259308	10
0.9984923601150513	-0.6815712451934814	11
-0.27161353826522827	-0.0016257184324786067	12
0.6941522359848022	-1.0463497638702393	13
0.06583463400602341	-0.08287376910448074	14
0.7151011824607849	-0.5469781756401062	15
-0.13486526906490326	-0.2228197157382965	16
0.45567041635513306	-0.8151518702507019	17
-0.09693490713834763	0.3114699125289917	18
1.403200626373291	-0.8580771088600159	19
-0.39331531524658203	0.25947844982147217	1A
0.9801533222198486	-1.3469808101654053	1B
0.22049804031848907	-0.2586842477321625	1C
0.44377022981643677	-0.40304237604141235	1D
0.038131602108478546	-0.44067367911338806	1E
0.24554653465747833	-0.6041469573974609	1F
0.4217425584793091	0.6337740421295166	20
0.7369769215583801	0.8025729060173035	21
-0.9739826917648315	0.08190488815307617	22
0.403425395488739	1.0491108894348145	23
0.7343612909317017	0.3787461519241333	24
0.9398049712181091	0.11528628319501877	25
-1.2407201528549194	0.2613261342048645	26
-0.21481108665466309	1.5610377788543701	27
0.3706139624118805	0.4167565405368805	28
1.1111266613006592	0.8354026675224304	29
-0.761223316192627	0.30471891164779663	2A
0.43071794509887695	1.3869054317474365	2B
0.556270182132721	0.21910035610198975	2C
1.0920642614364624	0.41283711791038513	2D
-0.9782688021659851	0.5560208559036255	2E
-1.1388682126998901	0.8691756129264832	2F
0.09364818036556244	0.6104681491851807	30
1.1525115966796875	-0.30601054430007935	31
-0.14113499224185944	0.7412127256393433	32
0.0744277611374855	0.9973650574684143	33
0.23477396368980408	0.06343153119087219	34
0.8671322464942932	-0.21897481381893158	35
-0.3536933660507202	0.8438926339149475	36
-0.25813889503479004	1.1516132354736328	37
0.14513471722602844	0.3747639060020447	38
1.5095396041870117	-0.025396402925252914	39
-0.4313666820526123	0.5016665458679199	3A
0.9666702151298523	1.4092849493026733	3B
0.39344337582588196	-0.0011277421144768596	3C
0.5919700264930725	-0.15734146535396576	3D
-0.6080904006958008	0.7407483458518982	3E
-0.7577015161514282	1.0304521322250366	3F


==> data/constellation_50.00_18.txt <==
real	imag	label
-0.7856839299201965	-0.22916340827941895	0
-1.1352131366729736	-0.9588313698768616	1
-0.5457486510276794	-0.11053477227687836	2
0.20522235333919525	-1.3268214464187622	3
-0.5778296589851379	-0.4986157715320587	4
-0.6801263689994812	-1.1535425186157227	5
-0.37422269582748413	-0.3544667363166809	6
0.19941838085651398	-1.0305402278900146	7
-0.9572868943214417	-0.5155231952667236	8
-1.282832145690918	-0.40665268898010254	9
-0.5916137099266052	0.13004258275032043	A
-0.19993028044700623	-1.4743269681930542	B
-0.5582846999168396	-0.7467968463897705	C
-0.35054293274879456	-1.0281345844268799	D
-0.21559420228004456	-0.6224491596221924	E
-0.022300245240330696	-0.8261041641235352	F
-0.08940018713474274	0.10717946290969849	10
0.9771319627761841	-0.6747477650642395	11
-0.2928578555583954	-0.0016574641922488809	12
0.6719270348548889	-1.034236192703247	13
0.05533251911401749	-0.08334606885910034	14
0.7078897356987	-0.5407670736312866	15
-0.14893315732479095	-0.22462289035320282	16
0.44376465678215027	-0.8140946626663208	17
-0.11384402215480804	0.32798370718955994	18
1.3118996620178223	-0.8404136300086975	19
-0.4145679175853729	0.26603394746780396	1A
0.9433212280273438	-1.2788329124450684	1B
0.21600845456123352	-0.25740671157836914	1C
0.44073206186294556	-0.3995336592197418	1D
0.02463878132402897	-0.44559821486473083	1E
0.23598922789096832	-0.6068382263183594	1F
0.42391437292099	0.6475707292556763	20
0.7436368465423584	0.8045676350593567	21
-1.0207066535949707	0.06652288883924484	22
0.4048035144805908	1.0397834777832031	23
0.7527928948402405	0.3918609917163849	24
0.9495035409927368	0.10753278434276581	25
-1.3221584558486938	0.2528701722621918	26
-0.21101051568984985	1.5615057945251465	27
0.37479367852211	0.4171382784843445	28
1.1070636510849	0.8058828711509705	29
-0.7914438247680664	0.3174804151058197	2A
0.36361998319625854	1.3794116973876953	2B
0.5624843239784241	0.21469128131866455	2C
1.120987057685852	0.4142036736011505	2D
-1.0196679830551147	0.562564492225647	2E
-1.1687339544296265	0.8501355051994324	2F
0.08819980174303055	0.6252502799034119	30
1.1443736553192139	-0.300001323223114	31
-0.15231482684612274	0.7478263974189758	32
0.06463193148374557	0.9990195631980896	33
0.21877381205558777	0.0750262439250946	34
0.8664997220039368	-0.21797777712345123	35
-0.3670225441455841	0.8685017228126526	36
-0.2652152478694916	1.1697916984558105	37
0.14096152782440186	0.37724560499191284	38
1.48809814453125	0.0016934595769271255	39
-0.45953214168548584	0.5144995450973511	3A
0.8876366019248962	1.2932698726654053	3B
0.3900783061981201	-0.006074610631912947	3C
0.592624843120575	-0.15312816202640533	3D
-0.6418393850326538	0.7556583881378174	3E
-0.7859429121017456	1.0673253536224365	3F


==> data/constellation_538.89_18.txt <==
real	imag	label
-0.7428176403045654	-0.2400864213705063	0
-1.1067742109298706	-0.9818899035453796	1
-0.5185876488685608	-0.10724589228630066	2
0.193427175283432	-1.3296241760253906	3
-0.5467570424079895	-0.48515257239341736	4
-0.623569667339325	-1.149996280670166	5
-0.350997656583786	-0.3465329706668854	6
0.20490439236164093	-1.0288945436477661	7
-0.9191687703132629	-0.5129643082618713	8
-1.2305848598480225	-0.43937769532203674	9
-0.554166853427887	0.12836550176143646	A
-0.2002543807029724	-1.5759729146957397	B
-0.5267764925956726	-0.7225026488304138	C
-0.3462710380554199	-0.9906731843948364	D
-0.19513078033924103	-0.6100195646286011	E
-0.012362017296254635	-0.8154232501983643	F
-0.07346533983945847	0.10447373241186142	10
1.0002716779708862	-0.6819570064544678	11
-0.2697731554508209	-0.0015091997338458896	12
0.6961334943771362	-1.0473237037658691	13
0.06687398999929428	-0.08290477097034454	14
0.7154161334037781	-0.5474053025245667	15
-0.13357588648796082	-0.22273612022399902	16
0.4565902054309845	-0.8151058554649353	17
-0.0954047441482544	0.30949607491493225	18
1.4113565683364868	-0.8596090078353882	19
-0.39136502146720886	0.2586376667022705	1A
0.9833547472953796	-1.3530566692352295	1B
0.22067518532276154	-0.2584652602672577	1C
0.44391921162605286	-0.4032353460788727	1D
0.03923407196998596	-0.4400026500225067	1E
0.24631580710411072	-0.6037976145744324	1F
0.42139220237731934	0.6322566270828247	20
0.7359684109687805	0.8023773431777954	21
-0.9698399305343628	0.08347015082836151	22
0.4029032289981842	1.0499863624572754	23
0.7322656512260437	0.37725919485092163	24
0.93877112865448	0.11637694388628006	25
-1.2338331937789917	0.2621971666812897	26
-0.2149650901556015	1.5609354972839355	27
0.37014588713645935	0.4169561266899109	28
1.1111165285110474	0.8378263711929321	29
-0.7585973739624023	0.30336758494377136	2A
0.43694373965263367	1.3874250650405884	2B
0.5556234121322632	0.21973852813243866	2C
1.0893915891647339	0.4128448963165283	2D
-0.9743920564651489	0.5555510520935059	2E
-1.1363563537597656	0.8711248636245728	2F
0.09387976676225662	0.6084614992141724	30
1.1530817747116089	-0.30633148550987244	31
-0.14019648730754852	0.7404024600982666	32
0.07523561269044876	0.9971228241920471	33
0.23664012551307678	0.06249048560857773	34
0.8668125867843628	-0.21884992718696594	35
-0.35240018367767334	0.8414692878723145	36
-0.25751057267189026	1.1497989892959595	37
0.14539526402950287	0.3744374215602875	38
1.5114797353744507	-0.02801807038486004	39
-0.4287686049938202	0.500317394733429	3A
0.9737241864204407	1.4198580980300903	3B
0.3935207724571228	-0.0005882490077055991	3C
0.5919132828712463	-0.15772190690040588	3D
-0.6049439907073975	0.7393665313720703	3E
-0.7551339864730835	1.0273370742797852	3F


==> data/constellation_600.00_18.txt <==
real	imag	label
-0.7395156025886536	-0.24119964241981506	0
-1.1045020818710327	-0.983670175075531	1
-0.5167174339294434	-0.10702607035636902	2
0.1924714595079422	-1.3297045230865479	3
-0.544247031211853	-0.4843529462814331	4
-0.6191272735595703	-1.1496530771255493	5
-0.349132776260376	-0.3459663391113281	6
0.20522558689117432	-1.0286787748336792	7
-0.9161809086799622	-0.512533962726593	8
-1.2267311811447144	-0.4421604871749878	9
-0.5512790679931641	0.12800586223602295	A
-0.20002193748950958	-1.5839773416519165	B
-0.5242176651954651	-0.7204539179801941	C
-0.3460772931575775	-0.9876471757888794	D
-0.19347837567329407	-0.608953058719635	E
-0.011593598872423172	-0.8145951628684998	F
-0.07221231609582901	0.10438141971826553	10
1.0019453763961792	-0.6823152303695679	11
-0.2680273950099945	-0.0013988459249958396	12
0.6980020403862	-1.0482350587844849	13
0.06785745918750763	-0.08293323963880539	14
0.7157067060470581	-0.5478039383888245	15
-0.13235348463058472	-0.2226545363664627	16
0.45745614171028137	-0.8150531053543091	17
-0.09395471215248108	0.3076235055923462	18
1.4190651178359985	-0.8610504865646362	19
-0.3895138204097748	0.2578386068344116	1A
0.9863754510879517	-1.3587952852249146	1B
0.22084054350852966	-0.25825512409210205	1C
0.44405534863471985	-0.4034138023853302	1D
0.040277641266584396	-0.4393625259399414	1E
0.24704162776470184	-0.6034602522850037	1F
0.4210558831691742	0.6308127641677856	20
0.7350055575370789	0.8021835088729858	21
-0.96590656042099	0.0849515050649643	22
0.4024044871330261	1.0508042573928833	23
0.7302733063697815	0.37584713101387024	24
0.9377818703651428	0.11740850657224655	25
-1.2272981405258179	0.2630192041397095	26
-0.21510858833789825	1.560821533203125	27
0.3696986138820648	0.41714057326316833	28
1.1110949516296387	0.8401123881340027	29
-0.7561025023460388	0.30208465456962585	2A
0.442834734916687	1.3879024982452393	2B
0.5550050139427185	0.2203405201435089	2C
1.0868492126464844	0.41284769773483276	2D
-0.9707101583480835	0.5551000833511353	2E
-1.1339654922485352	0.8729616403579712	2F
0.09409808367490768	0.6065547466278076	30
1.153609275817871	-0.3066321313381195	31
-0.13930624723434448	0.7396271228790283	32
0.07599979639053345	0.9968829154968262	33
0.23840473592281342	0.06159863993525505	34
0.8665006756782532	-0.21872922778129578	35
-0.3511717617511749	0.8391655683517456	36
-0.25691288709640503	1.1480684280395508	37
0.14564038813114166	0.37412410974502563	38
1.5133006572723389	-0.030500378459692	39
-0.4263036847114563	0.49903446435928345	3A
0.9803935289382935	1.4298558235168457	3B
0.3935898244380951	-7.736519910395145e-05	3C
0.5918530821800232	-0.15808045864105225	3D
-0.6019578576087952	0.7380495667457581	3E
-0.7526946663856506	1.0243760347366333	3F


==> data/nn_robust.txt <==
snr linewidth mean stddev
14.00 50000.00 4.151770570350985 0.039070095283408164
14.00 111111.10 4.140931816815155 0.03703768143290292
14.00 172222.20 4.121586691569813 0.047255463776148594
14.00 233333.33 4.103520995291974 0.05657589744841698
14.00 294444.42 4.079344549169681 0.06775697214697657
14.00 355555.55 4.049307171400349 0.08128808657103036
14.00 416666.70 4.019428788709719 0.09220969361299516
14.00 477777.77 3.9799963635474396 0.11395756252022372
14.00 538888.87 3.9464112865529426 0.11606547799423154
14.00 600000.00 3.9068553296419597 0.13606477339474948
15.00 50000.00 4.576832628773156 0.021289806376620486
15.00 111111.10 4.565836397318221 0.024834468360627204
15.00 172222.20 4.555506423223586 0.023522354296233797
15.00 233333.33 4.5462693334119075 0.027345745563099138
15.00 294444.42 4.529488415046279 0.032499203543310325
15.00 355555.55 4.516933575910496 0.03749675449636604
15.00 416666.70 4.495915120442709 0.04882085317857781
15.00 477777.77 4.475996148872062 0.05532795907012974
15.00 538888.87 4.455895938065252 0.05972655396864931
15.00 600000.00 4.433156339598407 0.06799072234394225
16.00 50000.00 4.903734575243419 0.016762691451522337
16.00 111111.10 4.895005196507145 0.016523479283393795
16.00 172222.20 4.886944091295766 0.017200589145000084
16.00 233333.33 4.878794284363295 0.018437859274861503
16.00 294444.42 4.868356498831011 0.020800462425276875
16.00 355555.55 4.858360269380516 0.023511540069415717
16.00 416666.70 4.8472477455076515 0.02858245901600881
16.00 477777.77 4.831446639438372 0.03545530017819782
16.00 538888.87 4.816851980325232 0.038381048907538504
16.00 600000.00 4.802678184972804 0.04010978757233011
17.00 50000.00 5.154796737595732 0.013130732936884538
17.00 111111.10 5.147856684091252 0.013580519713620409
17.00 172222.20 5.140485163947044 0.013266804996269546
17.00 233333.33 5.1333507949503385 0.014167710001644684
17.00 294444.42 5.125414736241934 0.015206719185166279
17.00 355555.55 5.116154194598519 0.018950840490709747
17.00 416666.70 5.107880886284589 0.0176508574560513
17.00 477777.77 5.0976014847277815 0.020801924567760227
17.00 538888.87 5.086912991628662 0.02251200263225585
17.00 600000.00 5.074449309851736 0.02635856366774157
18.00 50000.00 5.3455798454096755 0.01012041310596145
18.00 111111.10 5.338632880350247 0.010355550397135312
18.00 172222.20 5.332794761620132 0.01102236016664676
18.00 233333.33 5.325830395277302 0.011047546298823301
18.00 294444.42 5.320081373393242 0.011419477081949946
18.00 355555.55 5.312315158336621 0.012493029638849183
18.00 416666.70 5.305240053374192 0.012506830541326982
18.00 477777.77 5.296952956075935 0.014704274134108854
18.00 538888.87 5.288445328485398 0.01581235519494564
18.00 600000.00 5.278737050073683 0.017275419425427107
19.00 50000.00 5.4870585038008155 0.008009409024091377
19.00 111111.10 5.481694438414425 0.008200568270582834
19.00 172222.20 5.4763062203944415 0.008677075748710916
19.00 233333.33 5.470843817299027 0.008508290959986632
19.00 294444.42 5.465266455038036 0.009118168204695493
19.00 355555.55 5.459153354137402 0.010132903869586237
19.00 416666.70 5.452776097941282 0.010520048510009218
19.00 477777.77 5.445879358050466 0.01129372981599161
19.00 538888.87 5.437823094861261 0.013448473526343176
19.00 600000.00 5.430007044549449 0.014347479091626978
20.00 50000.00 5.591543462192679 0.006267249006237667
20.00 111111.10 5.586783868097514 0.006458562160160646
20.00 172222.20 5.582441545032319 0.006507656059031243
20.00 233333.33 5.577843105598037 0.006984261294885723
20.00 294444.42 5.572952509887896 0.007377481521913115
20.00 355555.55 5.567831879313553 0.0077526928193365425
20.00 416666.70 5.561861285731123 0.008459866465902868
20.00 477777.77 5.555857998151105 0.009279382578967975
20.00 538888.87 5.5501019027033465 0.010363996850736952
20.00 600000.00 5.5422966348181415 0.011374258445718289
21.00 50000.00 5.668241792099425 0.005185998988119534
21.00 111111.10 5.664102419597957 0.005270829845673921
21.00 172222.20 5.66024182063762 0.005411153117003068
21.00 233333.33 5.656100750476855 0.0054750576332612075
21.00 294444.42 5.651803789636771 0.005930889374474994
21.00 355555.55 5.647446063187322 0.0064709936300273285
21.00 416666.70 5.642397857340295 0.0071216882963697345
21.00 477777.77 5.6368979050960455 0.007942278531250862
21.00 538888.87 5.631499123684487 0.008979403358368747
21.00 600000.00 5.625276850056766 0.009889210752048645
22.00 50000.00 5.724219056002612 0.0039003670345401998
22.00 111111.10 5.720519088820283 0.00398393073534921
22.00 172222.20 5.71730894169549 0.0042901720970343555
22.00 233333.33 5.713558709882164 0.004507014281594951
22.00 294444.42 5.709292739893219 0.004895739812091438
22.00 355555.55 5.705766130243812 0.004998597507011926
22.00 416666.70 5.701413887186787 0.005792242293653182
22.00 477777.77 5.696613852615232 0.006755082790939929
22.00 538888.87 5.691872447397516 0.0075888381494803965
22.00 600000.00 5.685833524281168 0.008938660718852664
23.00 50000.00 5.76495058785675 0.003389171170958059
23.00 111111.10 5.761859807182024 0.0034394177859706915
23.00 172222.20 5.758622792611959 0.0034056127116125295
23.00 233333.33 5.755349813025965 0.003758769916807995
23.00 294444.42 5.75203542948004 0.0040210451249783645
23.00 355555.55 5.748424969302023 0.00434510566180753
23.00 416666.70 5.744750324919502 0.004870839691212335
23.00 477777.77 5.740156925495818 0.005567424157938661
23.00 538888.87 5.735649412784671 0.006395680652859512
23.00 600000.00 5.7308077387567025 0.007410702737357537
24.00 50000.00 5.794448806950611 0.002735773452210968
24.00 111111.10 5.791729369478273 0.0027576638807282894
24.00 172222.20 5.788844742197122 0.0029975651843980235
24.00 233333.33 5.786005364967685 0.0031449025270889382
24.00 294444.42 5.783046084148738 0.003239537530391659
24.00 355555.55 5.779436221481349 0.0037488427746559306
24.00 416666.70 5.776158525463787 0.004376543925967674
24.00 477777.77 5.77234722481964 0.005058582042695697
24.00 538888.87 5.767750919110277 0.005885869983555434
24.00 600000.00 5.76394434109893 0.006545578129123204
25.00 50000.00 5.816234069185304 0.0024096398788406664
25.00 111111.10 5.8137098576963835 0.0024228333491348986
25.00 172222.20 5.811089029722417 0.0025139472012567846
25.00 233333.33 5.808220934449746 0.0027506873481955027
25.00 294444.42 5.805740721741725 0.0030100018990698563
25.00 355555.55 5.802653741319778 0.003452532164211644
25.00 416666.70 5.79941964620205 0.003774224807919331
25.00 477777.77 5.796009502717817 0.005276557115445834
25.00 538888.87 5.792032963093474 0.005348041014345379
25.00 600000.00 5.788173906786688 0.005949692983018497


==> data/nn_var.txt <==
snr linewidth mean stddev
14.00 50000.00 4.38953125982175 0.01755486643255444
14.00 111111.10 4.379222605237037 0.01787301580009548
14.00 172222.20 4.370077846483253 0.017418484534952903
14.00 233333.33 4.360801308718025 0.020092852203633393
14.00 294444.42 4.351158348647244 0.019955212963180282
14.00 355555.55 4.344021314398605 0.020452484812039862
14.00 416666.70 4.334350498443754 0.0214152617010562
14.00 477777.77 4.324293998630568 0.023671207456698526
14.00 538888.87 4.316355494907924 0.022439877896563803
14.00 600000.00 4.30655510833189 0.023695302861250694
15.00 50000.00 4.673305729006311 0.016924693868687824
15.00 111111.10 4.66351021401792 0.01624202354375245
15.00 172222.20 4.653132589305758 0.01671560300932987
15.00 233333.33 4.643098765706782 0.01710012865337144
15.00 294444.42 4.6347552621525105 0.01668423735759431
15.00 355555.55 4.624543874956704 0.019045786726316672
15.00 416666.70 4.614473877454235 0.01906286466809953
15.00 477777.77 4.602879892934914 0.022323601791834208
15.00 538888.87 4.594315391202279 0.021744360758949758
15.00 600000.00 4.585295960073987 0.021794117286858015
16.00 50000.00 4.94017125753268 0.015311920970028595
16.00 111111.10 4.929310766260807 0.015283252519679444
16.00 172222.20 4.9180072648873665 0.01585084424271109
16.00 233333.33 4.90833204217419 0.015064129165116966
16.00 294444.42 4.897793844890125 0.016362765040323052
16.00 355555.55 4.887176036815926 0.01785946284060186
16.00 416666.70 4.87629561150211 0.019762171605265343
16.00 477777.77 4.867106422161235 0.019504643005675858
16.00 538888.87 4.855510800215999 0.020741907132571596
16.00 600000.00 4.844937993091903 0.021668272920520554
17.00 50000.00 5.188399630491761 0.014407721243019993
17.00 111111.10 5.17534133244657 0.013977104130836183
17.00 172222.20 5.165699245258701 0.014346926341863018
17.00 233333.33 5.15407852403362 0.014990685674240174
17.00 294444.42 5.1449480021058625 0.015501570680807097
17.00 355555.55 5.13257622113408 0.016128323574753037
17.00 416666.70 5.122644269620648 0.016844233968309093
17.00 477777.77 5.111066600079215 0.020576036655557954
17.00 538888.87 5.101176556667084 0.019053921474189356
17.00 600000.00 5.089609407973016 0.02117047513659777
18.00 50000.00 5.408159032661927 0.012907355850650898
18.00 111111.10 5.398092757301769 0.013305521606333965
18.00 172222.20 5.387269637334914 0.013126555452282801
18.00 233333.33 5.376721612588916 0.013568456309585477
18.00 294444.42 5.366251027224687 0.013570698821243071
18.00 355555.55 5.355330278318308 0.01484449350209182
18.00 416666.70 5.34548095081749 0.01629415157947887
18.00 477777.77 5.333819704303209 0.017266335923068234
18.00 538888.87 5.323888116595388 0.01711802840754132
18.00 600000.00 5.311101903354789 0.019963348374358394
19.00 50000.00 5.594619298098711 0.011069543444573473
19.00 111111.10 5.584152641985413 0.011170468523164343
19.00 172222.20 5.575331084779134 0.01122169889579694
19.00 233333.33 5.565816606593641 0.011750054092442543
19.00 294444.42 5.555850697309121 0.012052348623368228
19.00 355555.55 5.545676857483211 0.013277599731676122
19.00 416666.70 5.536279739605381 0.015712911072500363
19.00 477777.77 5.525931068357772 0.014634468172821971
19.00 538888.87 5.514381410796067 0.01688626536915265
19.00 600000.00 5.504407188879053 0.01771593521809076
20.00 50000.00 5.742167964991677 0.008888593013554191
20.00 111111.10 5.73351562971043 0.008789089031588107
20.00 172222.20 5.724965793227522 0.009163318929783202
20.00 233333.33 5.717232795276861 0.009792343329255463
20.00 294444.42 5.709244289905567 0.010324138923719558
20.00 355555.55 5.700205141390094 0.011157271752986805
20.00 416666.70 5.691168598544617 0.011646853277520774
20.00 477777.77 5.681766134628521 0.012647891763325283
20.00 538888.87 5.671474866344032 0.014431086646900956
20.00 600000.00 5.661875414317465 0.01659396823632016
21.00 50000.00 5.848607060850548 0.006825401260474485
21.00 111111.10 5.8421371553417885 0.006669718643226499
21.00 172222.20 5.835521402969737 0.007067291089593179
21.00 233333.33 5.828856949767064 0.007555129627706482
21.00 294444.42 5.822588154045819 0.007924195457171624
21.00 355555.55 5.81510964029998 0.00872905744641046
21.00 416666.70 5.806444417342764 0.009798122529344401
21.00 477777.77 5.799217116683183 0.01058718108075204
21.00 538888.87 5.790488431708174 0.012319322310108592
21.00 600000.00 5.781774373234589 0.013736092396666443
22.00 50000.00 5.9177976292452 0.004429799132604188
22.00 111111.10 5.913107235524845 0.004814635742256746
22.00 172222.20 5.908366748164635 0.004927880097314214
22.00 233333.33 5.903493373319629 0.005395485857582544
22.00 294444.42 5.898123875152888 0.005865900295917417
22.00 355555.55 5.892410311324648 0.00647697750101623
22.00 416666.70 5.88677285861186 0.007019525257787672
22.00 477777.77 5.879958331021965 0.008708495062927684
22.00 538888.87 5.8728756365094865 0.009477636756792569
22.00 600000.00 5.864864997989047 0.01126955365877359
23.00 50000.00 5.957150446097838 0.002807330880680899
23.00 111111.10 5.954220947318869 0.002807002300851503
23.00 172222.20 5.950929463391233 0.003083508357939508
23.00 233333.33 5.947610301579943 0.0035324723190011433
23.00 294444.42 5.943943466590544 0.004076380579648241
23.00 355555.55 5.939547228636218 0.004441477899201015
23.00 416666.70 5.935085001655792 0.005643586049214078
23.00 477777.77 5.929530915208638 0.007117227357668686
23.00 538888.87 5.924164260444579 0.007661597801609028
23.00 600000.00 5.918219903642125 0.009348869573608495
24.00 50000.00 5.977756956316567 0.0016669783785831795
24.00 111111.10 5.976048553159867 0.0018052530907608892
24.00 172222.20 5.973916859142886 0.0019999439090232713
24.00 233333.33 5.971683756973944 0.0023451148638659867
24.00 294444.42 5.969111893472218 0.0027107985079516737
24.00 355555.55 5.965954178113264 0.0031952378747180567
24.00 416666.70 5.96253285729983 0.004387620792822472
24.00 477777.77 5.95831790176166 0.0050789059058972625
24.00 538888.87 5.953954808233602 0.006801244067623156
24.00 600000.00 5.948577457703589 0.0081987671195986
25.00 50000.00 5.9879903886470895 0.0009135814415320068
25.00 111111.10 5.986851251128467 0.0010765867309714644
25.00 172222.20 5.985449373783149 0.0012652620626742112
25.00 233333.33 5.983990063147395 0.0015037831427534016
25.00 294444.42 5.982190654961347 0.001767633337110234
25.00 355555.55 5.980090833995926 0.002462768009345876
25.00 416666.70 5.97722192735625 0.0033840827280169922
25.00 477777.77 5.97445290155677 0.004180607665255303
25.00 538888.87 5.970757564560337 0.005248540455703016
25.00 600000.00 5.9664155211988925 0.006636137021241602


==> data/nn_var_over.txt <==
snr linewidth mean stddev
14.00 50000.00 4.214748777192214 0.08263005288790297
14.00 111111.10 4.235557459839066 0.05523446491719851
14.00 172222.20 4.23045467082307 0.05885478189937648
14.00 233333.33 4.230578105556946 0.05117082565704232
14.00 294444.42 4.225898834579294 0.0479169995219433
14.00 355555.55 4.214911510649182 0.04979269333270404
14.00 416666.70 4.204354169673325 0.052329488772225964
14.00 477777.77 4.196290383825945 0.05727460605689863
14.00 538888.87 4.185782530034508 0.05926593146592418
14.00 600000.00 4.179470484841633 0.053034377796978976
15.00 50000.00 4.538394643899451 0.04413075294838132
15.00 111111.10 4.5421370455737184 0.035397776057176825
15.00 172222.20 4.534500840260673 0.034678188488854705
15.00 233333.33 4.528747638169963 0.038509611746702435
15.00 294444.42 4.516909121759223 0.04505254700473973
15.00 355555.55 4.508570450305156 0.0491795075790927
15.00 416666.70 4.496795727258441 0.05040100821989836
15.00 477777.77 4.488620500736832 0.049719419982148634
15.00 538888.87 4.4814657302129834 0.0481188263825755
15.00 600000.00 4.468982796103692 0.05327586140059442
16.00 50000.00 4.828126850798408 0.02261726258776583
16.00 111111.10 4.824643642181247 0.024247202728484765
16.00 172222.20 4.817824803645192 0.024647611715831123
16.00 233333.33 4.8088436900672855 0.03280405732445444
16.00 294444.42 4.8003597355985095 0.03681961092298756
16.00 355555.55 4.7902855475164206 0.03827515661218088
16.00 416666.70 4.7776067146088295 0.04133935431423285
16.00 477777.77 4.76814577249862 0.038547845892268846
16.00 538888.87 4.754399674338856 0.047749070527604145
16.00 600000.00 4.739754530933299 0.05079340940462174
17.00 50000.00 5.098500144820691 0.021906380231649373
17.00 111111.10 5.092071259897918 0.020284698882325352
17.00 172222.20 5.085024982020186 0.021295422856038495
17.00 233333.33 5.076159253651285 0.02376319301529507
17.00 294444.42 5.065754483127437 0.02837034946889524
17.00 355555.55 5.053782972514337 0.03256173463668793
17.00 416666.70 5.044663482014574 0.03231790819500131
17.00 477777.77 5.033492432442401 0.03232206859546153
17.00 538888.87 5.01973067009586 0.03986466716921487
17.00 600000.00 5.006397103646314 0.04354941204659728
18.00 50000.00 5.345741308202885 0.018577799384167756
18.00 111111.10 5.3394377981602466 0.017852338577887223
18.00 172222.20 5.330812061428828 0.01863786736499054
18.00 233333.33 5.321197776756851 0.020142371442590363
18.00 294444.42 5.312233478464712 0.022038286708476056
18.00 355555.55 5.301535295057375 0.02475491211024912
18.00 416666.70 5.290722131788632 0.024271091859668286
18.00 477777.77 5.278350726899648 0.028580636485656244
18.00 538888.87 5.266508764708571 0.027707880332142273
18.00 600000.00 5.2546881664257326 0.033999483131019005
19.00 50000.00 5.563636776001778 0.015099747773396413
19.00 111111.10 5.554859627308712 0.014514891904385875
19.00 172222.20 5.5465174860711555 0.015226713452356062
19.00 233333.33 5.537879256726094 0.015614307917312794
19.00 294444.42 5.528299718246084 0.01670258689928189
19.00 355555.55 5.51802289885723 0.0171884914065185
19.00 416666.70 5.5080728564332855 0.018378354563301155
19.00 477777.77 5.496660656357438 0.020832878450260713
19.00 538888.87 5.4860291587691785 0.022734047972756424
19.00 600000.00 5.474749805218677 0.023240181637863313
20.00 50000.00 5.732901681784143 0.010693067949955545
20.00 111111.10 5.724796442968309 0.010701735993469214
20.00 172222.20 5.71747638007103 0.010923634622984886
20.00 233333.33 5.709412217765019 0.011668358145089753
20.00 294444.42 5.701257933868758 0.012609781929064076
20.00 355555.55 5.692952705195385 0.012871773753598515
20.00 416666.70 5.683680991537661 0.014277102148751622
20.00 477777.77 5.673071932011246 0.015059059712144036
20.00 538888.87 5.6637851190927195 0.016746161756124728
20.00 600000.00 5.651340032192286 0.020088861411917087
21.00 50000.00 5.848367797901673 0.007390517908586541
21.00 111111.10 5.841909056289247 0.007307464858696299
21.00 172222.20 5.835640071799993 0.007854845364621775
21.00 233333.33 5.830238986273704 0.008183487700655752
21.00 294444.42 5.8231138975772945 0.008718873046563087
21.00 355555.55 5.815762836036619 0.01003002524652439
21.00 416666.70 5.808345331138773 0.010511910839760856
21.00 477777.77 5.7998919710181225 0.011702927764870813
21.00 538888.87 5.79103454599866 0.012997169138504804
21.00 600000.00 5.781702713338416 0.015271305170507154
22.00 50000.00 5.917459201042288 0.004892488479478291
22.00 111111.10 5.913998039903312 0.004963199506504329
22.00 172222.20 5.909237982482158 0.005156123811738015
22.00 233333.33 5.904828452819674 0.005496692363998971
22.00 294444.42 5.899999262673514 0.00622988095926711
22.00 355555.55 5.894223311588682 0.007202575794938014
22.00 416666.70 5.887851441951809 0.00818382996300046
22.00 477777.77 5.881189349865092 0.009097851641880008
22.00 538888.87 5.873949192980436 0.010636036837372624
22.00 600000.00 5.866744313457721 0.012055711854699102
23.00 50000.00 5.956698770570051 0.0031508611725985843
23.00 111111.10 5.954187845158068 0.0031292092241996207
23.00 172222.20 5.951132826750306 0.003354835088093303
23.00 233333.33 5.948104610953621 0.0036409176994500426
23.00 294444.42 5.9446292770993345 0.004109994958553257
23.00 355555.55 5.9401888911524425 0.0048867136377193695
23.00 416666.70 5.935757198941335 0.005742901391359339
23.00 477777.77 5.930650749920624 0.006845553756584028
23.00 538888.87 5.924605909319347 0.00871393410814365
23.00 600000.00 5.91881921513249 0.009663776134466513
24.00 50000.00 5.977135516395318 0.001774393077791114
24.00 111111.10 5.975651301975907 0.0018976302762735075
24.00 172222.20 5.973780397142682 0.001961190157160565
24.00 233333.33 5.971409483391271 0.0024061265647086208
24.00 294444.42 5.968955757894343 0.0028621024487206744
24.00 355555.55 5.965831880807485 0.0036248519470607667
24.00 416666.70 5.962507901118111 0.004356550828366385
24.00 477777.77 5.958387719547416 0.0056055113117024664
24.00 538888.87 5.953767626898629 0.006734884353037952
24.00 600000.00 5.948490172938957 0.009095527155878653
25.00 50000.00 5.987441592338637 0.0010068119873150583
25.00 111111.10 5.986492668241898 0.0011137267794113686
25.00 172222.20 5.985203168525287 0.0012440468533071237
25.00 233333.33 5.983726744117017 0.0015231308823147349
25.00 294444.42 5.981818034309863 0.002012563109183988
25.00 355555.55 5.979654348379677 0.0026914655901841365
25.00 416666.70 5.977028180587467 0.003265312757169272
25.00 477777.77 5.97417433995214 0.004125729752293965
25.00 538888.87 5.970127751309687 0.005916683619813876
25.00 600000.00 5.965923384946751 0.006780692475443903


==> data/nn_var_under.txt <==
snr linewidth mean stddev
14.00 50000.00 4.146806850890613 0.014091994707469885
14.00 111111.10 4.128271802880297 0.015532163772900556
14.00 172222.20 4.113915582064925 0.015603554242658505
14.00 233333.33 4.101600358233273 0.014998934283453749
14.00 294444.42 4.091003081423504 0.01574738555653875
14.00 355555.55 4.079564602656122 0.015392818764633328
14.00 416666.70 4.069306446595341 0.015898738087193873
14.00 477777.77 4.059635440920374 0.015833547696029966
14.00 538888.87 4.048440722335539 0.016464877309686456
14.00 600000.00 4.039388700538472 0.016589775091556274
15.00 50000.00 4.543412391800403 0.012394584472489737
15.00 111111.10 4.529621353825912 0.01281323218147283
15.00 172222.20 4.516721980152851 0.012849636483279277
15.00 233333.33 4.505887587573924 0.01304087253460055
15.00 294444.42 4.4955957157529625 0.012887891522595559
15.00 355555.55 4.485346447573507 0.012943297140392062
15.00 416666.70 4.474366682281243 0.013526259235484065
15.00 477777.77 4.464921274069299 0.014037401140029342
15.00 538888.87 4.4547031065591645 0.014433994778398448
15.00 600000.00 4.443933852422805 0.014936830670392792
16.00 50000.00 4.835177354634101 0.011598679098093775
16.00 111111.10 4.821701376027074 0.011583374221660342
16.00 172222.20 4.810451129481122 0.01142293125032316
16.00 233333.33 4.79931861724603 0.011783560907264514
16.00 294444.42 4.7884526343134235 0.012091279272447667
16.00 355555.55 4.779254765051731 0.012132175196994622
16.00 416666.70 4.769951533876616 0.012483019879344411
16.00 477777.77 4.759925356309012 0.01334594502933605
16.00 538888.87 4.751020241823494 0.012905965765879164
16.00 600000.00 4.74083381830726 0.014243611710803256
17.00 50000.00 5.090875214174268 0.010727160441817627
17.00 111111.10 5.075723004922099 0.010861128560855055
17.00 172222.20 5.063557156667725 0.01037295043030271
17.00 233333.33 5.052183781265234 0.010631784293503801
17.00 294444.42 5.040633644843141 0.010914879943682915
17.00 355555.55 5.030366409978257 0.011425122354671165
17.00 416666.70 5.01988472463423 0.01171102939625989
17.00 477777.77 5.009264358295009 0.012900739939065075
17.00 538888.87 4.999454825465511 0.013005526584082714
17.00 600000.00 4.990685394938552 0.01627638462021365
18.00 50000.00 5.324951708864108 0.009313595406916234
18.00 111111.10 5.310392581482434 0.009318683096458336
18.00 172222.20 5.297275951316595 0.009577018705619882
18.00 233333.33 5.285458301863645 0.0100376294746579
18.00 294444.42 5.274236622376591 0.009881371299468778
18.00 355555.55 5.263405383631515 0.010416524913402466
18.00 416666.70 5.251912235855078 0.010628995335424317
18.00 477777.77 5.241328839983258 0.012096278243238825
18.00 538888.87 5.229755132615664 0.013648593101685506
18.00 600000.00 5.219797369895898 0.013847247741258862
19.00 50000.00 5.533144862333151 0.007939222290418062
19.00 111111.10 5.519198918184427 0.007950952460216484
19.00 172222.20 5.506792549020552 0.008444305388270814
19.00 233333.33 5.494434738585124 0.008822885075177953
19.00 294444.42 5.483883325385734 0.008905297837437853
19.00 355555.55 5.47317086521393 0.010155625556896511
19.00 416666.70 5.462862860167555 0.01013706746256606
19.00 477777.77 5.451930730710084 0.012334724142359732
19.00 538888.87 5.441649034872822 0.011752005787928881
19.00 600000.00 5.431310403908415 0.012748786612022875
20.00 50000.00 5.702504754277873 0.006834455811208274
20.00 111111.10 5.6906870402820005 0.007005468949687979
20.00 172222.20 5.679957367669968 0.007371879317047918
20.00 233333.33 5.670186297913099 0.007243988227685957
20.00 294444.42 5.6599247079482815 0.007738841076420939
20.00 355555.55 5.650370859406069 0.008562627435904906
20.00 416666.70 5.640369123687494 0.009347705293256445
20.00 477777.77 5.630942642462469 0.010302582353402118
20.00 538888.87 5.620302033974032 0.01113237818595093
20.00 600000.00 5.610011386739796 0.012457391341385257
21.00 50000.00 5.825936439714604 0.005437457056014618
21.00 111111.10 5.816704003282369 0.005497561432587518
21.00 172222.20 5.8081346124858895 0.005980333664024062
21.00 233333.33 5.799741927599476 0.006461496666374413
21.00 294444.42 5.792262789358256 0.006608242612827131
21.00 355555.55 5.784128484942055 0.00737378006315618
21.00 416666.70 5.776306175745571 0.007880631150150476
21.00 477777.77 5.7668681209294865 0.008694697646427411
21.00 538888.87 5.757959732606884 0.010399687793595317
21.00 600000.00 5.749370498381617 0.010998732126933822
22.00 50000.00 5.905778185777084 0.00405506123832295
22.00 111111.10 5.89948465230782 0.004149874327716059
22.00 172222.20 5.89370019469864 0.0044431967082698655
22.00 233333.33 5.887786396202 0.0048376800082076754
22.00 294444.42 5.8817904659703455 0.004864192727363654
22.00 355555.55 5.875902322315034 0.00568837802020568
22.00 416666.70 5.86866174445442 0.006830138219540642
22.00 477777.77 5.861964585277639 0.0074449196175812
22.00 538888.87 5.8541489224488705 0.008839608687648218
22.00 600000.00 5.847507185173348 0.009950559865970692
23.00 50000.00 5.952130940442015 0.0026073842025133845
23.00 111111.10 5.948264363822875 0.0027869474176475334
23.00 172222.20 5.944414346604121 0.0029995676900804883
23.00 233333.33 5.940246761033882 0.003307295927419822
23.00 294444.42 5.935955510801869 0.0038191225836757183
23.00 355555.55 5.931450561191452 0.004517791172338771
23.00 416666.70 5.926395923451642 0.005345711992315496
23.00 477777.77 5.921093534804722 0.006334047056148915
23.00 538888.87 5.915279759179978 0.007363394470308734
23.00 600000.00 5.908727513430742 0.008769108613284537
24.00 50000.00 5.976111309857986 0.0016135786342902489
24.00 111111.10 5.973754284406139 0.001770361177842413
24.00 172222.20 5.971550351213351 0.0019213178577527662
24.00 233333.33 5.968747273276005 0.0022401874741834974
24.00 294444.42 5.965933900407186 0.0026061388026163055
24.00 355555.55 5.962628582865147 0.0032904827928125517
24.00 416666.70 5.958803206799261 0.004349314670419659
24.00 477777.77 5.955010737962518 0.005006867586393983
24.00 538888.87 5.95040587871846 0.0059189505106520875
24.00 600000.00 5.945165025429185 0.007436145586094301
25.00 50000.00 5.9876562559052635 0.0009147953991226216
25.00 111111.10 5.986259298438902 0.001008560764841053
25.00 172222.20 5.984777032178023 0.0012070690934306199
25.00 233333.33 5.983024302311131 0.0014900735246490475
25.00 294444.42 5.9812772262303895 0.0018648304075725374
25.00 355555.55 5.978841609261109 0.0023480539740728897
25.00 416666.70 5.97622703107668 0.0031254976931104207
25.00 477777.77 5.97307383289713 0.004145068552404255
25.00 538888.87 5.969392284448119 0.005026065314443502
25.00 600000.00 5.965043597808611 0.006704320827646225


==> data/qam_nn_var.txt <==
snr linewidth mean stddev
14.00 50000.00 4.2489003755917105 0.023928369501662508
14.00 111111.10 4.249347742340639 0.022571358568687517
14.00 172222.20 4.230817920603384 0.02093749615122278
14.00 233333.33 4.198308219721752 0.02055115030735583
14.00 294444.42 4.1590396898892905 0.019165503137328996
14.00 355555.55 4.114237976775772 0.01919295364108843
14.00 416666.70 4.071650169936307 0.019151230157088757
14.00 477777.77 4.028393188075675 0.018840888858823547
14.00 538888.87 3.9823791335533407 0.019613566780073415
14.00 600000.00 3.93703220892344 0.01923717445961644
15.00 50000.00 4.551863779854109 0.02221791003991448
15.00 111111.10 4.550306730724516 0.02069822510335986
15.00 172222.20 4.529413487927667 0.020253865865419506
15.00 233333.33 4.496652399874281 0.019467307501695934
15.00 294444.42 4.4556539149292185 0.01964289096100835
15.00 355555.55 4.410047741619041 0.01878492247440958
15.00 416666.70 4.362418002224126 0.01909418767221464
15.00 477777.77 4.31791795421782 0.01915993145868272
15.00 538888.87 4.268466340564546 0.019518274482871776
15.00 600000.00 4.219394112723214 0.01961269431919345
16.00 50000.00 4.8439955572620015 0.020406794188951576
16.00 111111.10 4.836586361839658 0.01843704047467097
16.00 172222.20 4.816456037549551 0.018720051666425278
16.00 233333.33 4.782492222377233 0.018773624059656126
16.00 294444.42 4.739574559905455 0.018271782867202914
16.00 355555.55 4.690267753713824 0.018115027451157648
16.00 416666.70 4.640406949148193 0.01909180186165631
16.00 477777.77 4.590009465059428 0.018749085593022102
16.00 538888.87 4.541070902306067 0.019108149544600533
16.00 600000.00 4.489285232418668 0.019157434512870313
17.00 50000.00 5.118416539284592 0.017639146449015035
17.00 111111.10 5.105041565542738 0.01722505843229255
17.00 172222.20 5.080552093455748 0.017295113789807776
17.00 233333.33 5.047319561035959 0.016509749205875928
17.00 294444.42 5.0033523311019925 0.016957211678698986
17.00 355555.55 4.9518276339125356 0.01626607527954737
17.00 416666.70 4.899077985691515 0.01669823187022921
17.00 477777.77 4.847094748210437 0.01717811828516799
17.00 538888.87 4.7936151421708235 0.0188351617332323
17.00 600000.00 4.738265920354031 0.01909479350095162
18.00 50000.00 5.365919260710918 0.01546672113683896
18.00 111111.10 5.346017141858932 0.014651283212793555
18.00 172222.20 5.318815191810745 0.015205467062712797
18.00 233333.33 5.2824742382531875 0.014539386967931993
18.00 294444.42 5.237332401970924 0.0165443881226036
18.00 355555.55 5.186011532587761 0.0157333534208645
18.00 416666.70 5.129275005321785 0.016735964970142788
18.00 477777.77 5.074707766478089 0.01708360914401867
18.00 538888.87 5.0195377139136905 0.016824495653112424
18.00 600000.00 4.963705905356822 0.01822867914626897
19.00 50000.00 5.567726925528891 0.012693294811914209
19.00 111111.10 5.546349567958287 0.012261947469301766
19.00 172222.20 5.516637322436805 0.012450790919366085
19.00 233333.33 5.480394791476245 0.01348133327856282
19.00 294444.42 5.435778935775381 0.014437210450307209
19.00 355555.55 5.382825829967881 0.014584287800368537
19.00 416666.70 5.324488493018941 0.01555005106750283
19.00 477777.77 5.266990445292055 0.015783951744468092
19.00 538888.87 5.2103357927294205 0.016873075494654315
19.00 600000.00 5.153592604363101 0.017456124032459153
20.00 50000.00 5.716088697211104 0.009663491342095376
20.00 111111.10 5.6967370374707755 0.009794080691770535
20.00 172222.20 5.669543638082168 0.01113908324713769
20.00 233333.33 5.634182313064049 0.011443957195534643
20.00 294444.42 5.590136508308999 0.01228224415021395
20.00 355555.55 5.537510359089167 0.01309601835695832
20.00 416666.70 5.4800126615878195 0.014549785881808325
20.00 477777.77 5.4212885713123145 0.014489613546046306
20.00 538888.87 5.362489008460334 0.015663360487836394
20.00 600000.00 5.304923369359108 0.016585325903955495
21.00 50000.00 5.8172729188389765 0.007166297135383315
21.00 111111.10 5.800838490177649 0.007620687226723729
21.00 172222.20 5.776342538943236 0.008541691365998716
21.00 233333.33 5.74351240028419 0.009120000180138569
21.00 294444.42 5.701897711467273 0.010450442823411468
21.00 355555.55 5.651816377361029 0.01128479238652334
21.00 416666.70 5.594637028611156 0.012686278680993337
21.00 477777.77 5.536914903412116 0.013177959329776359
21.00 538888.87 5.478744540310063 0.014188637414611616
21.00 600000.00 5.420587913475599 0.014795158028232452
22.00 50000.00 5.881349485381679 0.005416119412667457
22.00 111111.10 5.8675195575332015 0.005568139664417142
22.00 172222.20 5.846244157136564 0.006834055437186421
22.00 233333.33 5.816655204697783 0.007300423756484939
22.00 294444.42 5.777166576880343 0.008303974436532628
22.00 355555.55 5.729195715216776 0.009740170744760765
22.00 416666.70 5.674994686383528 0.010431186611378925
22.00 477777.77 5.617105618205954 0.01177597200757858
22.00 538888.87 5.560250172131167 0.013240211339675673
22.00 600000.00 5.502340028258575 0.013939845364934313
23.00 50000.00 5.920538618861357 0.0037987196681412852
23.00 111111.10 5.908976277074204 0.004356315968283264
23.00 172222.20 5.890014614280614 0.004717488166471917
23.00 233333.33 5.862710137115127 0.006120060444063432
23.00 294444.42 5.8266679427799914 0.007048149697915921
23.00 355555.55 5.781354712838609 0.007893818688846492
23.00 416666.70 5.728915428274371 0.009059982188871687
23.00 477777.77 5.672534214915509 0.010457980321088621
23.00 538888.87 5.617474216930972 0.011132690256953558
23.00 600000.00 5.559730262142488 0.012699006832669293
24.00 50000.00 5.943700950832398 0.002826460859505306
24.00 111111.10 5.933578704238917 0.0032495241060684684
24.00 172222.20 5.916574502290372 0.003871575688503754
24.00 233333.33 5.89180877668008 0.004874830269354522
24.00 294444.42 5.858232195724211 0.005774786876024771
24.00 355555.55 5.814943766777151 0.006803396622380061
24.00 416666.70 5.764722130084859 0.00801547822998837
24.00 477777.77 5.710240876070971 0.00937187080921947
24.00 538888.87 5.655590553747218 0.010702656608813052
24.00 600000.00 5.600196055495289 0.011899097859011564
25.00 50000.00 5.957469076147219 0.0021577009019088443
25.00 111111.10 5.9486033606818935 0.0024395097182546743
25.00 172222.20 5.9329306698189965 0.003057147458223095
25.00 233333.33 5.910235597162607 0.0038538781020255987
25.00 294444.42 5.878471523917563 0.004932345740147919
25.00 355555.55 5.837292608990849 0.005973192402536721
25.00 416666.70 5.78853048065887 0.007204216831926372
25.00 477777.77 5.735724992673777 0.008192940288939457
25.00 538888.87 5.6824030859936245 0.009941000015102784
25.00 600000.00 5.626571635980715 0.011160916437686439

